Shedding the ghost weight: unconditionally elliptic CutFEM and high-order multigrid

In cut finite element methods, the ghost penalty stabilizes arbitrarily small cut cells, but its weight $\gamma$ pollutes the discretization and degrades multigrid solvers. Both the error and the solver improve as the weight is reduced. For the symmetric Nitsche formulation, however, this reduction is capped: coercivity fails below a cut-dependent floor. Switching to the nonsymmetric Nitsche formulation yields a method that is unconditionally elliptic for every positive weight, cut configuration, and mesh level. The weight becomes a free design variable that may be made arbitrarily small. Theoretically, the a priori error constants that depend on the decreasing weight are bounded, saturating below a geometry-determined threshold on any fixed configuration. Numerically, reducing the weight lowers the error and largely eliminates the degree-dependence of the iteration counts in a vertex-patch multigrid method with full-residual patches. The price of this formulation is adjoint inconsistency: the energy error converges at the optimal rate $h^p$, while the $L^2$ estimate yields $h^{p+1/2}$. In practice, this half-order loss appears only for deliberately adversarial data; smooth solutions retain optimal convergence.

==> numerical/results/error_floor_compare_nonsym.csv <==
gamma,p2,p3,p4,p5,p7
1.0,0.00057754742,3.8038032e-5,4.2657325e-6,1.4455551e-7,2.4686937e-10
0.94406088,0.00057656852,3.8005675e-5,4.2635528e-6,1.4450616e-7,2.4682388e-10
0.89125094,0.00057553523,3.797146e-5,4.2612464e-6,1.4445394e-7,2.4677572e-10
0.84139514,0.00057444474,3.7935286e-5,4.258806e-6,1.4439865e-7,2.4672473e-10
0.79432823,0.00057329413,3.7897042e-5,4.256224e-6,1.4434014e-7,2.4667074e-10
0.74989421,0.00057208036,3.7856617e-5,4.2534925e-6,1.4427821e-7,2.4661357e-10
0.70794578,0.00057080026,3.781389e-5,4.250603e-6,1.4421267e-7,2.4655305e-10
0.66834392,0.00056945054,3.7768736e-5,4.2475465e-6,1.4414331e-7,2.4648897e-10
0.63095734,0.00056802778,3.7721025e-5,4.2443136e-6,1.4406992e-7,2.4642113e-10
0.59566214,0.00056652846,3.7670617e-5,4.2408946e-6,1.4399225e-7,2.4634932e-10
0.56234133,0.00056494889,3.7617369e-5,4.237279e-6,1.4391008e-7,2.4627329e-10
0.53088444,0.00056328531,3.756113e-5,4.2334559e-6,1.4382314e-7,2.4619281e-10
0.50118723,0.00056153381,3.7501741e-5,4.2294137e-6,1.4373116e-7,2.4610762e-10
0.47315126,0.00055969035,3.7439038e-5,4.2251404e-6,1.4363386e-7,2.4601744e-10
0.44668359,0.00055775082,3.7372847e-5,4.2206233e-6,1.4353093e-7,2.4592199e-10
0.4216965,0.00055571096,3.7302989e-5,4.2158491e-6,1.4342207e-7,2.4582097e-10
0.39810717,0.00055356644,3.7229276e-5,4.2108037e-6,1.4330694e-7,2.4571405e-10
0.3758374,0.00055131282,3.7151512e-5,4.2054725e-6,1.4318519e-7,2.4560089e-10
0.35481339,0.00054894558,3.7069493e-5,4.1998401e-6,1.4305645e-7,2.4548115e-10
0.33496544,0.00054646014,3.6983008e-5,4.1938904e-6,1.4292033e-7,2.4535444e-10
0.31622777,0.00054385186,3.6891837e-5,4.1876064e-6,1.4277642e-7,2.4522036e-10
0.29853826,0.00054111602,3.6795752e-5,4.1809706e-6,1.4262431e-7,2.4507849e-10
0.28183829,0.00053824794,3.6694518e-5,4.1739645e-6,1.4246353e-7,2.449284e-10
0.26607251,0.00053524287,3.6587891e-5,4.1665687e-6,1.4229363e-7,2.4476961e-10
0.25118864,0.0005320961,3.6475619e-5,4.1587633e-6,1.4211409e-7,2.4460164e-10
0.23713737,0.00052880297,3.6357443e-5,4.1505271e-6,1.4192441e-7,2.4442397e-10
0.22387211,0.00052535886,3.6233096e-5,4.1418384e-6,1.4172404e-7,2.4423604e-10
0.2113489,0.00052175926,3.6102305e-5,4.1326743e-6,1.4151242e-7,2.440373e-10
0.19952623,0.00051799975,3.5964789e-5,4.1230114e-6,1.4128894e-7,2.4382713e-10
0.18836491,0.0005140761,3.5820262e-5,4.112825e-6,1.4105298e-7,2.436049e-10
0.17782794,0.00050998425,3.5668432e-5,4.1020896e-6,1.4080391e-7,2.4336995e-10
0.1678804,0.00050572036,3.5509001e-5,4.0907791e-6,1.4054102e-7,2.4312156e-10
0.15848932,0.00050128087,3.5341669e-5,4.0788661e-6,1.4026363e-7,2.4285901e-10
0.14962357,0.00049666252,3.5166133e-5,4.0663226e-6,1.3997099e-7,2.4258151e-10
0.14125375,0.0004918624,3.4982086e-5,4.0531196e-6,1.3966234e-7,2.4228827e-10
0.13335214,0.00048687798,3.4789221e-5,4.0392273e-6,1.3933688e-7,2.4197841e-10
0.12589254,0.00048170719,3.4587232e-5,4.0246152e-6,1.3899378e-7,2.4165106e-10
0.11885022,0.00047634841,3.4375815e-5,4.0092521e-6,1.3863218e-7,2.4130527e-10
0.11220185,0.00047080058,3.4154669e-5,3.9931059e-6,1.382512e-7,2.4094006e-10
0.10592537,0.00046506319,3.3923499e-5,3.976144e-6,1.3784992e-7,2.4055441e-10
0.1,0.00045913634,3.3682017e-5,3.9583333e-6,1.3742739e-7,2.4014726e-10
0.094406088,0.00045302081,3.3429945e-5,3.9396403e-6,1.3698264e-7,2.3971747e-10
0.089125094,0.00044671804,3.3167016e-5,3.920031e-6,1.3651465e-7,2.3926388e-10
0.084139514,0.00044023023,3.2892977e-5,3.8994713e-6,1.360224e-7,2.3878529e-10
0.079432823,0.00043356032,3.2607592e-5,3.877927e-6,1.3550484e-7,2.382804e-10
0.074989421,0.00042671206,3.2310644e-5,3.8553639e-6,1.3496087e-7,2.3774792e-10
0.070794578,0.00041968998,3.2001938e-5,3.8317481e-6,1.3438941e-7,2.3718647e-10
0.066834392,0.00041249945,3.1681304e-5,3.8070461e-6,1.3378934e-7,2.3659462e-10
0.063095734,0.00040514667,3.1348599e-5,3.781225e-6,1.3315951e-7,2.3597091e-10
0.059566214,0.00039763868,3.100371e-5,3.7542527e-6,1.3249878e-7,2.3531381e-10
0.056234133,0.00038998332,3.0646559e-5,3.7260982e-6,1.3180601e-7,2.3462173e-10
0.053088444,0.00038218927,3.0277104e-5,3.6967318e-6,1.3108003e-7,2.3389306e-10
0.050118723,0.00037426596,2.9895342e-5,3.6661253e-6,1.3031968e-7,2.3312611e-10
0.047315126,0.0003662236,2.950131e-5,3.6342525e-6,1.2952383e-7,2.3231917e-10
0.044668359,0.00035807309,2.9095092e-5,3.6010892e-6,1.2869133e-7,2.3147046e-10
0.04216965,0.00034982599,2.8676819e-5,3.5666138e-6,1.2782107e-7,2.3057818e-10
0.039810717,0.00034149448,2.8246668e-5,3.5308074e-6,1.2691196e-7,2.2964048e-10
0.03758374,0.00033309124,2.780487e-5,3.4936541e-6,1.2596296e-7,2.2865546e-10
0.035481339,0.00032462944,2.7351706e-5,3.4551415e-6,1.2497305e-7,2.2762122e-10
0.033496544,0.00031612259,2.6887511e-5,3.4152611e-6,1.2394128e-7,2.2653582e-10
0.031622777,0.00030758454,2.6412675e-5,3.3740081e-6,1.2286676e-7,2.253973e-10
0.029853826,0.00029902931,2.5927639e-5,3.3313825e-6,1.2174866e-7,2.2420368e-10
0.028183829,0.00029047105,2.5432901e-5,3.2873886e-6,1.2058625e-7,2.2295301e-10
0.026607251,0.00028192392,2.4929011e-5,3.2420359e-6,1.1937887e-7,2.216433e-10
0.025118864,0.00027340202,2.4416569e-5,3.1953391e-6,1.1812599e-7,2.202726e-10
0.023713737,0.00026491928,2.3896225e-5,3.1473182e-6,1.1682718e-7,2.1883899e-10
0.022387211,0.00025648935,2.3368676e-5,3.0979992e-6,1.1548214e-7,2.1734057e-10
0.02113489,0.00024812558,2.2834663e-5,3.0474135e-6,1.1409069e-7,2.157755e-10
0.019952623,0.00023984086,2.2294966e-5,2.9955988e-6,1.1265282e-7,2.14142e-10
0.018836491,0.00023164759,2.1750402e-5,2.9425986e-6,1.1116868e-7,2.1243838e-10
0.017782794,0.0002235576,2.1201816e-5,2.8884626e-6,1.0963856e-7,2.1066301e-10
0.01678804,0.00021558207,2.0650084e-5,2.8332463e-6,1.0806295e-7,2.088144e-10
0.015848932,0.00020773153,2.0096097e-5,2.7770112e-6,1.0644252e-7,2.0689119e-10
0.014962357,0.00020001575,1.9540765e-5,2.7198245e-6,1.0477813e-7,2.0489213e-10
0.014125375,0.00019244371,1.8985004e-5,2.6617589e-6,1.0307082e-7,2.0281617e-10
0.013335214,0.00018502364,1.8429735e-5,2.6028923e-6,1.0132186e-7,2.0066242e-10
0.012589254,0.00017776291,1.7875875e-5,2.5433074e-6,9.9532697e-8,1.9843019e-10
0.011885022,0.00017066807,1.7324332e-5,2.4830915e-6,9.7705002e-8,1.9611901e-10
0.011220185,0.00016374486,1.6775996e-5,2.4223357e-6,9.5840637e-8,1.9372866e-10
0.010592537,0.00015699816,1.6231741e-5,2.3611345e-6,9.3941666e-8,1.9125916e-10
0.01,0.00015043206,1.5692412e-5,2.2995854e-6,9.2010347e-8,1.887108e-10
0.0094406088,0.00014404984,1.5158821e-5,2.2377882e-6,9.0049126e-8,1.8608417e-10
0.0089125094,0.000137854,1.4631747e-5,2.1758442e-6,8.8060624e-8,1.8338017e-10
0.0084139514,0.00013184631,1.4111927e-5,2.1138558e-6,8.6047626e-8,1.8059999e-10
0.0079432823,0.00012602784,1.3600056e-5,2.0519256e-6,8.4013071e-8,1.7774517e-10
0.0074989421,0.00012039895,1.3096779e-5,1.9901558e-6,8.1960031e-8,1.7481758e-10
0.0070794578,0.00011495942,1.2602695e-5,1.9286476e-6,7.9891696e-8,1.7181944e-10
0.0066834392,0.00010970839,1.2118349e-5,1.8675005e-6,7.7811355e-8,1.6875331e-10
0.0063095734,0.00010464448,1.1644235e-5,1.8068116e-6,7.5722376e-8,1.656221e-10
0.0059566214,9.9765819e-5,1.1180791e-5,1.7466751e-6,7.3628183e-8,1.6242906e-10
0.0056234133,9.5070058e-5,1.0728403e-5,1.6871815e-6,7.1532234e-8,1.5917778e-10
0.0053088444,9.055445e-5,1.0287401e-5,1.6284176e-6,6.9437999e-8,1.5587219e-10
0.0050118723,8.6215877e-5,9.8580649e-6,1.5704654e-6,6.7348938e-8,1.5251652e-10
0.0047315126,8.2050898e-5,9.4406198e-6,1.5134021e-6,6.5268474e-8,1.4911531e-10
0.0044668359,7.805579e-5,9.0352412e-6,1.4572998e-6,6.3199975e-8,1.4567336e-10
0.004216965,7.4226588e-5,8.6420557e-6,1.4022249e-6,6.1146733e-8,1.4219574e-10
0.0039810717,7.0559122e-5,8.2611434e-6,1.348238e-6,5.9111938e-8,1.3868773e-10
0.003758374,6.7049053e-5,7.8925398e-6,1.295394e-6,5.7098665e-8,1.3515481e-10
0.0035481339,6.369191e-5,7.536239e-6,1.2437416e-6,5.5109853e-8,1.3160264e-10
0.0033496544,6.0483116e-5,7.192196e-6,1.1933237e-6,5.3148291e-8,1.2803696e-10
0.0031622777,5.741802e-5,6.8603296e-6,1.144177e-6,5.1216601e-8,1.2446365e-10
0.0029853826,5.4491925e-5,6.5405254e-6,1.0963323e-6,4.931723e-8,1.208886e-10
0.0028183829,5.1700108e-5,6.2326388e-6,1.0498146e-6,4.745244e-8,1.1731774e-10
0.0026607251,4.9037848e-5,5.9364975e-6,1.0046434e-6,4.5624296e-8,1.1375695e-10
0.0025118864,4.6500441e-5,5.651905e-6,9.608325e-7,4.3834667e-8,1.1021207e-10
0.0023713737,4.4083219e-5,5.3786427e-6,9.1839077e-7,4.2085217e-8,1.0668881e-10
0.0022387211,4.1781568e-5,5.1164733e-6,8.7732199e-7,4.0377406e-8,1.0319274e-10
0.002113489,3.9590938e-5,4.865143e-6,8.3762536e-7,3.8712494e-8,9.972928e-11
0.0019952623,3.7506858e-5,4.6243842e-6,7.9929572e-7,3.7091536e-8,9.6303621e-11
0.0018836491,3.5524947e-5,4.3939178e-6,7.6232389e-7,3.5515393e-8,9.2920725e-11
0.0017782794,3.3640919e-5,4.1734553e-6,7.26697e-7,3.3984734e-8,8.9585289e-11
0.001678804,3.1850592e-5,3.9627011e-6,6.923988e-7,3.2500045e-8,8.6301725e-11
0.0015848932,3.0149897e-5,3.7613543e-6,6.5941e-7,3.1061633e-8,8.3074142e-11
0.0014962357,2.8534878e-5,3.5691103e-6,6.2770858e-7,2.966964e-8,7.9906326e-11
0.0014125375,2.70017e-5,3.385663e-6,5.972701e-7,2.8324049e-8,7.6801731e-11
0.0013335214,2.5546645e-5,3.2107054e-6,5.6806802e-7,2.7024697e-8,7.3763469e-11
0.0012589254,2.4166125e-5,3.0439319e-6,5.4007399e-7,2.5771283e-8,7.0794305e-11
0.0011885022,2.2856669e-5,2.8850385e-6,5.1325811e-7,2.456338e-8,6.7896658e-11
0.0011220185,2.1614936e-5,2.7337248e-6,4.8758921e-7,2.3400447e-8,6.5072601e-11
0.0010592537,2.0437706e-5,2.5896942e-6,4.6303509e-7,2.228184e-8,6.2323863e-11
0.001,1.9321884e-5,2.452655e-6,4.3956274e-7,2.1206819e-8,5.9651843e-11
0.00094406088,1.8264493e-5,2.3223211e-6,4.171386e-7,2.0174564e-8,5.7057614e-11
0.00089125094,1.7262682e-5,2.1984128e-6,3.9572869e-7,1.9184183e-8,5.4541938e-11
0.00084139514,1.6313711e-5,2.0806567e-6,3.7529884e-7,1.8234722e-8,5.2105279e-11
0.00079432823,1.5414959e-5,1.9687867e-6,3.5581485e-7,1.7325172e-8,4.9747821e-11
0.00074989421,1.4563918e-5,1.8625442e-6,3.372426e-7,1.6454484e-8,4.7469479e-11
0.00070794578,1.3758188e-5,1.761678e-6,3.1954823e-7,1.562157e-8,4.5269924e-11
0.00066834392,1.2995475e-5,1.6659449e-6,3.0269822e-7,1.4825317e-8,4.3148595e-11
0.00063095734,1.227359e-5,1.5751096e-6,2.8665951e-7,1.406459e-8,4.1104723e-11
0.00059566214,1.1590443e-5,1.4889451e-6,2.713996e-7,1.3338242e-8,3.9137345e-11
0.00056234133,1.0944042e-5,1.4072322e-6,2.568866e-7,1.2645118e-8,3.7245325e-11
0.00053088444,1.0332486e-5,1.3297599e-6,2.4308932e-7,1.1984061e-8,3.5427373e-11
0.00050118723,9.753966e-6,1.2563251e-6,2.299773e-7,1.1353919e-8,3.3682063e-11
0.00047315126,9.2067597e-6,1.1867328e-6,2.175209e-7,1.0753543e-8,3.2007849e-11
0.00044668359,8.6892272e-6,1.1207956e-6,2.0569128e-7,1.0181802e-8,3.0403082e-11
0.0004216965,8.1998089e-6,1.0583339e-6,1.9446048e-7,9.6375762e-9,2.8866028e-11
0.00039810717,7.7370219e-6,9.991757e-7,1.838014e-7,9.1197645e-9,2.7394881e-11
0.0003758374,7.2994569e-6,9.4315624e-7,1.7368782e-7,8.627288e-9,2.5987776e-11
0.00035481339,6.8857748e-6,8.9011796e-7,1.6409445e-7,8.1590901e-9,2.4642805e-11
0.00033496544,6.4947042e-6,8.3991025e-7,1.5499688e-7,7.7141397e-9,2.3358031e-11
0.00031622777,6.1250378e-6,7.923893e-7,1.4637159e-7,7.2914324e-9,2.2131491e-11
0.00029853826,5.7756297e-6,7.4741783e-7,1.3819599e-7,6.8899914e-9,2.0961215e-11
0.00028183829,5.445393e-6,7.0486491e-7,1.3044833e-7,6.5088692e-9,1.9845232e-11
0.00026607251,5.1332965e-6,6.6460573e-7,1.2310777e-7,6.1471475e-9,1.8781577e-11
0.00025118864,4.8383625e-6,6.2652138e-7,1.161543e-7,5.8039384e-9,1.7768301e-11
0.00023713737,4.559664e-6,5.9049863e-7,1.0956875e-7,5.4783842e-9,1.6803474e-11
0.00022387211,4.2963225e-6,5.5642974e-7,1.033328e-7,5.1696579e-9,1.5885196e-11
0.0002113489,4.0475057e-6,5.2421219e-7,9.7428888e-8,4.8769628e-9,1.5011599e-11
0.00019952623,3.8124248e-6,4.9374851e-7,9.1840257e-8,4.5995324e-9,1.4180849e-11
0.00018836491,3.5903329e-6,4.6494608e-7,8.6550893e-8,4.3366303e-9,1.3391157e-11
0.00017782794,3.3805227e-6,4.3771689e-7,8.1545517e-8,4.0875496e-9,1.2640774e-11
0.0001678804,3.1823245e-6,4.1197734e-7,7.6809554e-8,3.8516125e-9,1.1927998e-11
0.00015848932,2.9951044e-6,3.876481e-7,7.2329115e-8,3.6281694e-9,1.1251177e-11
0.00014962357,2.8182623e-6,3.6465387e-7,6.8090967e-8,3.4165989e-9,1.0608705e-11
0.00014125375,2.6512305e-6,3.429232e-7,6.4082512e-8,3.2163064e-9,9.9990297e-12
0.00013335214,2.4934717e-6,3.2238835e-7,6.0291761e-8,3.0267237e-9,9.4206506e-12
0.00012589254,2.3444777e-6,3.0298509e-7,5.6707313e-8,2.8473086e-9,8.8721183e-12
0.00011885022,2.2037679e-6,2.8465253e-7,5.3318328e-8,2.6775433e-9,8.3520359e-12
0.00011220185,2.0708877e-6,2.6733298e-7,5.0114506e-8,2.5169344e-9,7.8590589e-12
0.00010592537,1.9454073e-6,2.5097181e-7,4.7086063e-8,2.3650114e-9,7.3918945e-12
0.0001,1.8269202e-6,2.3551727e-7,4.4223712e-8,2.2213265e-9,6.9493012e-12
9.4406088e-5,1.7150423e-6,2.2092036e-7,4.1518636e-8,2.0854534e-9,6.5300884e-12
8.9125094e-5,1.6094106e-6,2.0713472e-7,3.8962476e-8,1.9569868e-9,6.1331149e-12
8.4139514e-5,1.5096821e-6,1.9411649e-7,3.65473e-8,1.835541e-9,5.7572887e-12
7.9432823e-5,1.4155324e-6,1.8182418e-7,3.4265594e-8,1.7207501e-9,5.4015655e-12
7.4989421e-5,1.3266555e-6,1.7021857e-7,3.2110237e-8,1.6122662e-9,5.0649477e-12
7.0794578e-5,1.2427623e-6,1.5926257e-7,3.0074486e-8,1.5097596e-9,4.7464832e-12
6.6834392e-5,1.1635796e-6,1.4892118e-7,2.8151955e-8,1.4129173e-9,4.4452644e-12
6.3095734e-5,1.0888498e-6,1.3916131e-7,2.6336607e-8,1.3214428e-9,4.1604267e-12
5.9566214e-5,1.0183297e-6,1.2995177e-7,2.4622728e-8,1.2350555e-9,3.8911475e-12
5.6234133e-5,9.5178985e-7,1.2126312e-7,2.3004922e-8,1.1534896e-9,3.6366451e-12
5.3088444e-5,8.8901408e-7,1.1306762e-7,2.147809e-8,1.076494e-9,3.3961771e-12
5.0118723e-5,8.2979853e-7,1.0533918e-7,2.0037423e-8,1.0038314e-9,3.1690399e-12
4.7315126e-5,7.7395126e-7,9.8053227e-8,1.8678385e-8,9.3527819e-10,2.9545671e-12
4.4668359e-5,7.2129165e-7,9.1186723e-8,1.7396704e-8,8.7062351e-10,2.752129e-12
4.216965e-5,6.716499e-7,8.4718056e-8,1.6188365e-8,8.0966919e-10,2.5611315e-12
3.9810717e-5,6.2486657e-7,7.8627023e-8,1.5049596e-8,7.522293e-10,2.3810154e-12
3.758374e-5,5.8079219e-7,7.2894784e-8,1.3976864e-8,6.9812982e-10,2.2112558e-12
3.5481339e-5,5.3928686e-7,6.7503839e-8,1.2966867e-8,6.4720842e-10,2.0513618e-12
3.3496544e-5,5.0022003e-7,6.2438012e-8,1.201653e-8,5.993144e-10,1.9008762e-12
3.1622777e-5,4.6347021e-7,5.768245e-8,1.1123003e-8,5.5430855e-10,1.759376e-12
2.9853826e-5,4.2892483e-7,5.3223628e-8,1.0283657e-8,5.1206328e-10,1.6264718e-12
2.8183829e-5,3.9648013e-7,4.904938e-8,9.4960874e-9,4.7246278e-10,1.5018097e-12
2.6607251e-5,3.6604121e-7,4.5148938e-8,8.7581153e-9,4.3540333e-10,1.3850714e-12
2.5118864e-5,3.3752206e-7,4.1512991e-8,8.0677955e-9,4.0079377e-10,1.2759763e-12
2.3713737e-5,3.1084581e-7,3.8133759e-8,7.4234239e-9,3.6855612e-10,1.1742828e-12
2.2387211e-5,2.8594502e-7,3.500508e-8,6.8235493e-9,3.3862625e-10,1.0797913e-12
2.113489e-5,2.6276213e-7,3.2122492e-8,6.2669874e-9,3.1095469e-10,9.9234582e-13
1.9952623e-5,2.4124995e-7,2.9483293e-8,5.7528349e-9,2.8550733e-10,9.118364e-13
1.8836491e-5,2.2137224e-7,2.7086548e-8,5.2804828e-9,2.6226576e-10,8.3820043e-13
1.7782794e-5,2.0310425e-7,2.4932965e-8,4.8496223e-9,2.4122696e-10,7.7142172e-13
1.678804e-5,1.8643297e-7,2.3024581e-8,4.4602358e-9,2.2240163e-10,7.1152594e-13
1.5848932e-5,1.7135692e-7,2.1364136e-8,4.1125617e-9,2.058104e-10,6.5857e-13
1.4962357e-5,1.5788486e-7,1.9954064e-8,3.8070156e-9,1.9147711e-10,6.1262288e-13
1.4125375e-5,1.4603296e-7,1.8795081e-8,3.5440534e-9,1.7941848e-10,5.7373609e-13
1.3335214e-5,1.3581965e-7,1.7884523e-8,3.3239652e-9,1.696306e-10,5.4190427e-13
1.2589254e-5,1.2725779e-7,1.7214764e-8,3.1466104e-9,1.6207409e-10,5.1702093e-13
1.1885022e-5,1.2034437e-7,1.6772218e-8,3.0111344e-9,1.5666151e-10,4.9883912e-13
1.1220185e-5,1.1504941e-7,1.6537357e-8,2.9157415e-9,1.5325137e-10,4.8694978e-13
1.0592537e-5,1.1130658e-7,1.6485847e-8,2.8576039e-9,1.5165173e-10,4.8078768e-13
1.0e-5,1.0900923e-7,1.6590505e-8,2.832961e-9,1.5163319e-10,4.7966577e-13
9.4406088e-6,1.0801367e-7,1.682351e-8,2.8373888e-9,1.5294747e-10,4.828289e-13
8.9125094e-6,1.0814947e-7,1.7158317e-8,2.8661645e-9,1.5534657e-10,4.8951188e-13
8.4139514e-6,1.092337e-7,1.7570966e-8,2.9146249e-9,1.5859813e-10,4.9898863e-13
7.9432823e-6,1.1108504e-7,1.8040744e-8,2.9784438e-9,1.6249522e-10,5.1060522e-13
7.4989421e-6,1.1353498e-7,1.8550338e-8,3.0537995e-9,1.6686073e-10,5.2379638e-13
7.0794578e-6,1.164345e-7,1.9085639e-8,3.1374427e-9,1.7154755e-10,5.3808868e-13
6.6834392e-6,1.1965687e-7,1.9635379e-8,3.2266898e-9,1.7643641e-10,5.530953e-13
6.3095734e-6,1.2309749e-7,2.0190704e-8,3.3193744e-9,1.8143233e-10,5.6850624e-13
5.9566214e-6,1.2667196e-7,2.0744758e-8,3.4137789e-9,1.8646087e-10,5.8407698e-13
5.6234133e-6,1.3031344e-7,2.1292306e-8,3.5085618e-9,1.9146451e-10,5.9961737e-13
5.3088444e-6,1.3396979e-7,2.1829412e-8,3.6026904e-9,1.9639942e-10,6.1498161e-13
5.0118723e-6,1.3760091e-7,2.235317e-8,3.6953806e-9,2.0123272e-10,6.3005953e-13
4.7315126e-6,1.4117639e-7,2.2861493e-8,3.7860474e-9,2.0594025e-10,6.4476943e-13
4.4668359e-6,1.4467358e-7,2.335293e-8,3.874263e-9,2.1050474e-10,6.5905221e-13
4.216965e-6,1.4807594e-7,2.3826535e-8,3.9597242e-9,2.1491434e-10,6.7286656e-13
3.9810717e-6,1.5137176e-7,2.4281754e-8,4.0422253e-9,2.191614e-10,6.8618519e-13
3.758374e-6,1.5455312e-7,2.4718335e-8,4.121637e-9,2.2324164e-10,6.989918e-13
3.5481339e-6,1.5761505e-7,2.5136262e-8,4.1978892e-9,2.2715332e-10,7.1127863e-13
3.3496544e-6,1.6055489e-7,2.55357e-8,4.2709583e-9,2.308967e-10,7.230446e-13
3.1622777e-6,1.6337174e-7,2.5916951e-8,4.3408563e-9,2.3447355e-10,7.3429371e-13
2.9853826e-6,1.660661e-7,2.6280419e-8,4.4076221e-9,2.3788683e-10,7.450339e-13
2.8183829e-6,1.6863951e-7,2.6626584e-8,4.4713155e-9,2.4114034e-10,7.5527606e-13
2.6607251e-6,1.7109431e-7,2.6955982e-8,4.5320116e-9,2.4423853e-10,7.6503325e-13
2.5118864e-6,1.734334e-7,2.7269183e-8,4.5897967e-9,2.4718631e-10,7.7432013e-13
2.3713737e-6,1.7566015e-7,2.7566786e-8,4.6447649e-9,2.4998888e-10,7.8315245e-13
2.2387211e-6,1.7777822e-7,2.7849397e-8,4.6970156e-9,2.5265164e-10,7.9154667e-13
2.113489e-6,1.7979144e-7,2.8117632e-8,4.7466517e-9,2.5518011e-10,7.9951968e-13
1.9952623e-6,1.817038e-7,2.8372103e-8,4.7937772e-9,2.5757982e-10,8.0708851e-13
1.8836491e-6,1.8351934e-7,2.8613415e-8,4.8384969e-9,2.5985628e-10,8.1427023e-13
1.7782794e-6,1.852421e-7,2.8842163e-8,4.8809146e-9,2.6201495e-10,8.210817e-13
1.678804e-6,1.868761e-7,2.9058929e-8,4.9211329e-9,2.6406116e-10,8.2753953e-13
1.5848932e-6,1.884253e-7,2.9264279e-8,4.9592522e-9,2.6600013e-10,8.3365998e-13
1.4962357e-6,1.8989359e-7,2.9458761e-8,4.9953705e-9,2.6783695e-10,8.3945886e-13
1.4125375e-6,1.9128474e-7,2.9642904e-8,5.0295828e-9,2.6957652e-10,8.4495152e-13
1.3335214e-6,1.9260244e-7,2.9817219e-8,5.0619814e-9,2.7122359e-10,8.5015282e-13
1.2589254e-6,1.9385022e-7,2.9982198e-8,5.0926551e-9,2.7278274e-10,8.5507707e-13
1.1885022e-6,1.9503154e-7,3.0138311e-8,5.1216894e-9,2.7425836e-10,8.5973805e-13
1.1220185e-6,1.9614969e-7,3.028601e-8,5.1491667e-9,2.7565468e-10,8.6414898e-13
1.0592537e-6,1.9720784e-7,3.0425727e-8,5.1751657e-9,2.7697572e-10,8.6832256e-13
1.0e-6,1.9820903e-7,3.0557874e-8,5.199762e-9,2.7822537e-10,8.7227091e-13
9.4406088e-7,1.9915618e-7,3.0682845e-8,5.2230277e-9,2.794073e-10,8.7600564e-13
8.9125094e-7,2.0005208e-7,3.0801016e-8,5.2450319e-9,2.8052505e-10,8.7953783e-13
8.4139514e-7,2.0089937e-7,3.0912744e-8,5.2658403e-9,2.8158198e-10,8.8287806e-13
7.9432823e-7,2.017006e-7,3.101837e-8,5.2855156e-9,2.8258128e-10,8.8603638e-13
7.4989421e-7,2.0245819e-7,3.1118218e-8,5.3041175e-9,2.83526e-10,8.890224e-13
7.0794578e-7,2.0317443e-7,3.1212595e-8,5.3217029e-9,2.8441904e-10,8.9184523e-13
6.6834392e-7,2.0385152e-7,3.1301794e-8,5.3383257e-9,2.8526315e-10,8.9451356e-13
6.3095734e-7,2.0449154e-7,3.1386094e-8,5.3540373e-9,2.8606096e-10,8.9703561e-13
5.9566214e-7,2.0509646e-7,3.1465757e-8,5.3688865e-9,2.8681493e-10,8.9941924e-13
5.6234133e-7,2.0566817e-7,3.1541033e-8,5.3829197e-9,2.8752744e-10,9.0167187e-13
5.3088444e-7,2.0620845e-7,3.1612161e-8,5.3961807e-9,2.8820071e-10,9.0380056e-13
5.0118723e-7,2.06719e-7,3.1679364e-8,5.4087113e-9,2.8883688e-10,9.0581201e-13
4.7315126e-7,2.0720142e-7,3.1742856e-8,5.420551e-9,2.8943795e-10,9.0771255e-13
4.4668359e-7,2.0765724e-7,3.180284e-8,5.4317373e-9,2.9000583e-10,9.095082e-13
4.216965e-7,2.080879e-7,3.1859506e-8,5.4423056e-9,2.9054232e-10,9.1120468e-13
3.9810717e-7,2.0849476e-7,3.1913035e-8,5.4522898e-9,2.9104914e-10,9.1280737e-13
3.758374e-7,2.0887912e-7,3.1963599e-8,5.4617215e-9,2.9152791e-10,9.1432139e-13
3.5481339e-7,2.0924222e-7,3.2011361e-8,5.4706311e-9,2.9198016e-10,9.157516e-13
3.3496544e-7,2.0958521e-7,3.2056474e-8,5.479047e-9,2.9240734e-10,9.1710257e-13
3.1622777e-7,2.099092e-7,3.2099083e-8,5.4869964e-9,2.9281084e-10,9.1837865e-13
2.9853826e-7,2.1021522e-7,3.2139327e-8,5.4945049e-9,2.9319194e-10,9.1958394e-13
2.8183829e-7,2.1050426e-7,3.2177335e-8,5.5015965e-9,2.9355188e-10,9.2072234e-13
2.6607251e-7,2.1077726e-7,3.2213231e-8,5.5082944e-9,2.9389183e-10,9.2179753e-13
2.5118864e-7,2.1103509e-7,3.2247131e-8,5.5146201e-9,2.9421289e-10,9.2281297e-13
2.3713737e-7,2.112786e-7,3.2279146e-8,5.5205942e-9,2.9451609e-10,9.2377197e-13
2.2387211e-7,2.1150857e-7,3.2309378e-8,5.526236e-9,2.9480242e-10,9.2467764e-13
2.113489e-7,2.1172575e-7,3.2337927e-8,5.5315639e-9,2.9507282e-10,9.2553292e-13
1.9952623e-7,2.1193084e-7,3.2364886e-8,5.5365953e-9,2.9532817e-10,9.2634058e-13
1.8836491e-7,2.1212452e-7,3.2390343e-8,5.5413464e-9,2.9556929e-10,9.2710327e-13
1.7782794e-7,2.1230741e-7,3.2414381e-8,5.5458329e-9,2.9579697e-10,9.2782347e-13
1.678804e-7,2.1248011e-7,3.2437078e-8,5.5500693e-9,2.9601197e-10,9.2850353e-13
1.5848932e-7,2.1264318e-7,3.245851e-8,5.5540695e-9,2.9621497e-10,9.2914567e-13
1.4962357e-7,2.1279715e-7,3.2478745e-8,5.5578465e-9,2.9640664e-10,9.29752e-13
1.4125375e-7,2.1294254e-7,3.249785e-8,5.5614128e-9,2.9658762e-10,9.3032448e-13
1.3335214e-7,2.1307982e-7,3.2515888e-8,5.56478e-9,2.9675849e-10,9.3086501e-13
1.2589254e-7,2.1320942e-7,3.2532918e-8,5.5679592e-9,2.9691982e-10,9.3137535e-13
1.1885022e-7,2.1333179e-7,3.2548996e-8,5.5709607e-9,2.9707213e-10,9.3185717e-13
1.1220185e-7,2.1344732e-7,3.2564175e-8,5.5737944e-9,2.9721592e-10,9.3231206e-13
1.0592537e-7,2.1355639e-7,3.2578505e-8,5.5764696e-9,2.9735168e-10,9.327415e-13
1.0e-7,2.1365936e-7,3.2592032e-8,5.5789952e-9,2.9747983e-10,9.3314692e-13
9.4406088e-8,2.1375657e-7,3.2604802e-8,5.5813794e-9,2.9760081e-10,9.3352963e-13
8.9125094e-8,2.1384833e-7,3.2616856e-8,5.58363e-9,2.9771501e-10,9.3389091e-13
8.4139514e-8,2.1393496e-7,3.2628234e-8,5.5857544e-9,2.978228e-10,9.3423194e-13
7.9432823e-8,2.1401672e-7,3.2638973e-8,5.5877598e-9,2.9792455e-10,9.3455384e-13
7.4989421e-8,2.140939e-7,3.2649109e-8,5.5896525e-9,2.9802059e-10,9.3485766e-13
7.0794578e-8,2.1416675e-7,3.2658676e-8,5.591439e-9,2.9811123e-10,9.3514443e-13
6.6834392e-8,2.142355e-7,3.2667704e-8,5.593125e-9,2.9819677e-10,9.3541506e-13
6.3095734e-8,2.1430038e-7,3.2676224e-8,5.5947162e-9,2.982775e-10,9.3567047e-13
5.9566214e-8,2.1436162e-7,3.2684263e-8,5.5962178e-9,2.9835368e-10,9.3591149e-13
5.6234133e-8,2.144194e-7,3.2691849e-8,5.5976346e-9,2.9842556e-10,9.3613891e-13
5.3088444e-8,2.1447392e-7,3.2699006e-8,5.5989715e-9,2.9849338e-10,9.3635349e-13
5.0118723e-8,2.1452536e-7,3.2705758e-8,5.6002328e-9,2.9855736e-10,9.3655593e-13
4.7315126e-8,2.1457389e-7,3.2712127e-8,5.6014227e-9,2.9861772e-10,9.3674691e-13
4.4668359e-8,2.1461967e-7,3.2718134e-8,5.6025451e-9,2.9867465e-10,9.3692705e-13
4.216965e-8,2.1466285e-7,3.2723799e-8,5.6036036e-9,2.9872835e-10,9.3709695e-13
3.9810717e-8,2.1470358e-7,3.2729141e-8,5.604602e-9,2.9877898e-10,9.3725716e-13
3.758374e-8,2.1474198e-7,3.2734177e-8,5.6055433e-9,2.9882672e-10,9.3740823e-13
3.5481339e-8,2.1477819e-7,3.2738924e-8,5.6064307e-9,2.9887172e-10,9.3755064e-13
3.3496544e-8,2.1481232e-7,3.2743398e-8,5.6072672e-9,2.9891414e-10,9.3768487e-13
3.1622777e-8,2.1484449e-7,3.2747614e-8,5.6080555e-9,2.9895411e-10,9.3781136e-13
2.9853826e-8,2.148748e-7,3.2751585e-8,5.6087982e-9,2.9899177e-10,9.3793053e-13
2.8183829e-8,2.1490336e-7,3.2755325e-8,5.6094978e-9,2.9902723e-10,9.3804278e-13
2.6607251e-8,2.1493026e-7,3.2758846e-8,5.6101566e-9,2.9906062e-10,9.3814847e-13
2.5118864e-8,2.1495558e-7,3.2762159e-8,5.6107768e-9,2.9909205e-10,9.3824795e-13
2.3713737e-8,2.1497941e-7,3.2765276e-8,5.6113604e-9,2.9912163e-10,9.3834156e-13
2.2387211e-8,2.1500184e-7,3.2768207e-8,5.6119093e-9,2.9914944e-10,9.384296e-13
2.113489e-8,2.1502292e-7,3.2770961e-8,5.6124255e-9,2.9917558e-10,9.3851237e-13
1.9952623e-8,2.1504274e-7,3.2773548e-8,5.6129104e-9,2.9920014e-10,9.3859013e-13
1.8836491e-8,2.1506136e-7,3.2775977e-8,5.6133659e-9,2.992232e-10,9.3866315e-13
1.7782794e-8,2.1507884e-7,3.2778255e-8,5.6137934e-9,2.9924484e-10,9.3873167e-13
1.678804e-8,2.1509524e-7,3.2780389e-8,5.6141943e-9,2.9926512e-10,9.3879592e-13
1.5848932e-8,2.1511062e-7,3.2782388e-8,5.6145699e-9,2.9928412e-10,9.388561e-13
1.4962357e-8,2.1512501e-7,3.2784257e-8,5.6149214e-9,2.9930189e-10,9.3891241e-13
1.4125375e-8,2.1513848e-7,3.2786003e-8,5.6152501e-9,2.993185e-10,9.3896505e-13
1.3335214e-8,2.1515107e-7,3.2787631e-8,5.6155571e-9,2.99334e-10,9.3901418e-13
1.2589254e-8,2.1516281e-7,3.2789147e-8,5.6158433e-9,2.9934844e-10,9.3905998e-13
1.1885022e-8,2.1517375e-7,3.2790556e-8,5.6161096e-9,2.9936188e-10,9.3910258e-13
1.1220185e-8,2.1518392e-7,3.2791863e-8,5.6163571e-9,2.9937435e-10,9.3914214e-13
1.0592537e-8,2.1519336e-7,3.2793072e-8,5.6165864e-9,2.9938589e-10,9.3917878e-13
1.0e-8,2.152021e-7,3.2794186e-8,5.6167984e-9,2.9939655e-10,9.3921262e-13
9.4406088e-9,2.1521016e-7,3.279521e-8,5.6169937e-9,2.9940636e-10,9.3924378e-13
8.9125094e-9,2.1521758e-7,3.2796148e-8,5.6171731e-9,2.9941535e-10,9.3927237e-13
8.4139514e-9,2.1522437e-7,3.2797001e-8,5.617337e-9,2.9942355e-10,9.3929846e-13
7.9432823e-9,2.1523057e-7,3.2797773e-8,5.6174861e-9,2.9943099e-10,9.3932216e-13
7.4989421e-9,2.1523619e-7,3.2798467e-8,5.6176208e-9,2.9943769e-10,9.3934353e-13
7.0794578e-9,2.1524124e-7,3.2799084e-8,5.6177415e-9,2.9944368e-10,9.3936266e-13
6.6834392e-9,2.1524576e-7,3.2799627e-8,5.6178488e-9,2.9944898e-10,9.393796e-13
6.3095734e-9,2.1524974e-7,3.2800098e-8,5.6179429e-9,2.9945359e-10,9.3939441e-13
5.9566214e-9,2.1525321e-7,3.2800499e-8,5.6180241e-9,2.9945755e-10,9.3940713e-13
5.6234133e-9,2.1525618e-7,3.2800829e-8,5.6180928e-9,2.9946086e-10,9.3941782e-13
5.3088444e-9,2.1525865e-7,3.2801092e-8,5.6181491e-9,2.9946353e-10,9.3942651e-13
5.0118723e-9,2.1526064e-7,3.2801286e-8,5.6181932e-9,2.9946557e-10,9.3943322e-13
4.7315126e-9,2.1526214e-7,3.2801414e-8,5.6182253e-9,2.9946699e-10,9.3943797e-13
4.4668359e-9,2.1526318e-7,3.2801476e-8,5.6182454e-9,2.994678e-10,9.394408e-13
4.216965e-9,2.1526374e-7,3.2801471e-8,5.6182538e-9,2.9946799e-10,9.3944169e-13
3.9810717e-9,2.1526383e-7,3.28014e-8,5.6182503e-9,2.9946756e-10,9.3944066e-13
3.758374e-9,2.1526345e-7,3.2801263e-8,5.6182349e-9,2.9946652e-10,9.394377e-13
3.5481339e-9,2.1526261e-7,3.2801058e-8,5.6182077e-9,2.9946486e-10,9.394328e-13
3.3496544e-9,2.1526129e-7,3.2800786e-8,5.6181685e-9,2.9946258e-10,9.3942596e-13
3.1622777e-9,2.152595e-7,3.2800446e-8,5.6181172e-9,2.9945967e-10,9.3941713e-13
2.9853826e-9,2.1525722e-7,3.2800036e-8,5.6180536e-9,2.9945611e-10,9.394063e-13
2.8183829e-9,2.1525445e-7,3.2799555e-8,5.6179776e-9,2.994519e-10,9.3939343e-13
2.6607251e-9,2.1525118e-7,3.2799001e-8,5.6178888e-9,2.9944703e-10,9.3937848e-13
2.5118864e-9,2.1524741e-7,3.2798373e-8,5.617787e-9,2.9944147e-10,9.3936139e-13
2.3713737e-9,2.1524311e-7,3.2797669e-8,5.6176718e-9,2.9943522e-10,9.3934212e-13
2.2387211e-9,2.1523827e-7,3.2796885e-8,5.6175429e-9,2.9942824e-10,9.3932059e-13
2.113489e-9,2.1523288e-7,3.2796021e-8,5.6173998e-9,2.9942051e-10,9.3929674e-13
1.9952623e-9,2.1522692e-7,3.2795072e-8,5.6172421e-9,2.9941202e-10,9.3927048e-13
1.8836491e-9,2.1522037e-7,3.2794036e-8,5.6170693e-9,2.9940272e-10,9.3924174e-13
1.7782794e-9,2.1521321e-7,3.2792909e-8,5.6168807e-9,2.993926e-10,9.3921042e-13
1.678804e-9,2.1520541e-7,3.2791688e-8,5.6166757e-9,2.9938162e-10,9.391764e-13
1.5848932e-9,2.1519695e-7,3.2790368e-8,5.6164537e-9,2.9936973e-10,9.3913959e-13
1.4962357e-9,2.151878e-7,3.2788945e-8,5.616214e-9,2.9935691e-10,9.3909986e-13
1.4125375e-9,2.1517794e-7,3.2787415e-8,5.6159557e-9,2.9934311e-10,9.3905708e-13
1.3335214e-9,2.1516732e-7,3.2785772e-8,5.6156781e-9,2.9932828e-10,9.390111e-13
1.2589254e-9,2.1515591e-7,3.2784011e-8,5.6153801e-9,2.9931238e-10,9.3896179e-13
1.1885022e-9,2.1514368e-7,3.2782126e-8,5.6150608e-9,2.9929536e-10,9.3890896e-13
1.1220185e-9,2.1513059e-7,3.2780112e-8,5.6147192e-9,2.9927715e-10,9.3885246e-13
1.0592537e-9,2.1511659e-7,3.2777961e-8,5.6143541e-9,2.992577e-10,9.3879209e-13
1.0e-9,2.1510163e-7,3.2775666e-8,5.6139643e-9,2.9923694e-10,9.3872766e-13
9.4406088e-10,2.1508568e-7,3.2773219e-8,5.6135486e-9,2.992148e-10,9.3865895e-13
8.9125094e-10,2.1506867e-7,3.2770614e-8,5.6131056e-9,2.9919122e-10,9.3858573e-13
8.4139514e-10,2.1505054e-7,3.2767841e-8,5.6126338e-9,2.9916612e-10,9.3850778e-13
7.9432823e-10,2.1503125e-7,3.2764891e-8,5.6121317e-9,2.9913941e-10,9.3842483e-13
7.4989421e-10,2.1501072e-7,3.2761754e-8,5.6115976e-9,2.99111e-10,9.383366e-13
7.0794578e-10,2.1498889e-7,3.275842e-8,5.6110298e-9,2.990808e-10,9.3824282e-13
6.6834392e-10,2.1496569e-7,3.2754878e-8,5.6104264e-9,2.9904872e-10,9.3814317e-13
6.3095734e-10,2.1494104e-7,3.2751117e-8,5.6097855e-9,2.9901464e-10,9.3803733e-13
5.9566214e-10,2.1491486e-7,3.2747125e-8,5.6091049e-9,2.9897846e-10,9.3792494e-13
5.6234133e-10,2.1488707e-7,3.2742887e-8,5.6083824e-9,2.9894006e-10,9.3780565e-13
5.3088444e-10,2.1485757e-7,3.2738391e-8,5.6076157e-9,2.9889931e-10,9.3767906e-13
5.0118723e-10,2.1482627e-7,3.2733621e-8,5.6068023e-9,2.9885608e-10,9.3754476e-13
4.7315126e-10,2.1479306e-7,3.2728563e-8,5.6059394e-9,2.9881023e-10,9.374023e-13
4.4668359e-10,2.1475785e-7,3.2723199e-8,5.6050243e-9,2.9876161e-10,9.3725124e-13
4.216965e-10,2.147205e-7,3.2717512e-8,5.6040541e-9,2.9871006e-10,9.3709107e-13
3.9810717e-10,2.1468091e-7,3.2711484e-8,5.6030255e-9,2.9865541e-10,9.3692127e-13
3.758374e-10,2.1463894e-7,3.2705095e-8,5.6019352e-9,2.9859748e-10,9.3674129e-13
3.5481339e-10,2.1459445e-7,3.2698325e-8,5.6007797e-9,2.9853609e-10,9.3655054e-13
3.3496544e-10,2.1454731e-7,3.269115e-8,5.5995551e-9,2.9847104e-10,9.3634842e-13
3.1622777e-10,2.1449736e-7,3.2683549e-8,5.5982577e-9,2.9840212e-10,9.3613425e-13
2.9853826e-10,2.1444443e-7,3.2675497e-8,5.5968831e-9,2.983291e-10,9.3590736e-13
2.8183829e-10,2.1438837e-7,3.2666966e-8,5.5954269e-9,2.9825175e-10,9.35667e-13
2.6607251e-10,2.1432898e-7,3.2657931e-8,5.5938845e-9,2.9816982e-10,9.354124e-13
2.5118864e-10,2.1426607e-7,3.2648362e-8,5.5922508e-9,2.9808305e-10,9.3514275e-13
2.3713737e-10,2.1419945e-7,3.2638229e-8,5.5905206e-9,2.9799115e-10,9.3485717e-13
2.2387211e-10,2.141289e-7,3.2627497e-8,5.5886884e-9,2.9789383e-10,9.3455475e-13
2.113489e-10,2.1405419e-7,3.2616135e-8,5.5867483e-9,2.9779078e-10,9.3423452e-13
1.9952623e-10,2.1397508e-7,3.2604104e-8,5.5846941e-9,2.9768168e-10,9.3389546e-13
1.8836491e-10,2.1389134e-7,3.2591367e-8,5.5825193e-9,2.9756616e-10,9.3353648e-13
1.7782794e-10,2.1380267e-7,3.2577883e-8,5.5802169e-9,2.9744388e-10,9.3315644e-13
1.678804e-10,2.1370881e-7,3.256361e-8,5.5777796e-9,2.9731442e-10,9.3275414e-13
1.5848932e-10,2.1360947e-7,3.2548502e-8,5.5751997e-9,2.971774e-10,9.3232831e-13
1.4962357e-10,2.1350431e-7,3.2532512e-8,5.5724691e-9,2.9703238e-10,9.3187759e-13
1.4125375e-10,2.1339302e-7,3.2515589e-8,5.5695792e-9,2.9687889e-10,9.3140057e-13
1.3335214e-10,2.1327525e-7,3.249768e-8,5.566521e-9,2.9671646e-10,9.3089576e-13
1.2589254e-10,2.1315063e-7,3.247873e-8,5.5632848e-9,2.9654458e-10,9.3036156e-13
1.1885022e-10,2.1301876e-7,3.2458679e-8,5.5598605e-9,2.9636271e-10,9.2979633e-13
1.1220185e-10,2.1287925e-7,3.2437465e-8,5.5562377e-9,2.961703e-10,9.291983e-13
1.0592537e-10,2.1273165e-7,3.2415023e-8,5.552405e-9,2.9596673e-10,9.2856561e-13
1.0e-10,2.1257552e-7,3.2391283e-8,5.5483506e-9,2.957514e-10,9.2789633e-13
9.4406088e-11,2.1241038e-7,3.2366172e-8,5.5440622e-9,2.9552363e-10,9.271884e-13
8.9125094e-11,2.1223572e-7,3.2339615e-8,5.5395267e-9,2.9528274e-10,9.2643966e-13
8.4139514e-11,2.1205101e-7,3.231153e-8,5.5347302e-9,2.9502799e-10,9.2564782e-13
7.9432823e-11,2.118557e-7,3.2281833e-8,5.5296583e-9,2.9475861e-10,9.2481051e-13
7.4989421e-11,2.116492e-7,3.2250435e-8,5.5242958e-9,2.9447379e-10,9.2392519e-13
7.0794578e-11,2.1143089e-7,3.2217241e-8,5.5186267e-9,2.9417269e-10,9.2298923e-13
6.6834392e-11,2.1120013e-7,3.2182155e-8,5.5126341e-9,2.938544e-10,9.2199984e-13
6.3095734e-11,2.1095624e-7,3.2145071e-8,5.5063005e-9,2.93518e-10,9.2095411e-13
5.9566214e-11,2.106985e-7,3.2105882e-8,5.4996072e-9,2.9316249e-10,9.1984897e-13
5.6234133e-11,2.1042617e-7,3.2064474e-8,5.4925349e-9,2.9278685e-10,9.1868121e-13
5.3088444e-11,2.1013847e-7,3.2020728e-8,5.4850632e-9,2.9238999e-10,9.1744746e-13
5.0118723e-11,2.0983456e-7,3.197452e-8,5.4771707e-9,2.9197077e-10,9.1614419e-13
4.7315126e-11,2.095136e-7,3.1925717e-8,5.4688352e-9,2.9152803e-10,9.1476771e-13
4.4668359e-11,2.0917469e-7,3.1874185e-8,5.4600333e-9,2.910605e-10,9.1331415e-13
4.216965e-11,2.0881688e-7,3.1819779e-8,5.4507406e-9,2.9056689e-10,9.1177947e-13
3.9810717e-11,2.0843921e-7,3.1762352e-8,5.4409315e-9,2.9004585e-10,9.1015945e-13
3.758374e-11,2.0804063e-7,3.1701746e-8,5.4305795e-9,2.8949597e-10,9.0844969e-13
3.5481339e-11,2.0762009e-7,3.1637801e-8,5.419657e-9,2.8891577e-10,9.0664559e-13
3.3496544e-11,2.0717648e-7,3.1570347e-8,5.4081349e-9,2.8830372e-10,9.0474238e-13
3.1622777e-11,2.0670865e-7,3.1499209e-8,5.3959833e-9,2.8765822e-10,9.0273508e-13
2.9853826e-11,2.0621538e-7,3.1424203e-8,5.3831711e-9,2.8697761e-10,9.0061851e-13
2.8183829e-11,2.0569545e-7,3.1345142e-8,5.3696658e-9,2.8626017e-10,8.9838732e-13
2.6607251e-11,2.0514756e-7,3.1261828e-8,5.3554338e-9,2.8550412e-10,8.9603593e-13
2.5118864e-11,2.0457038e-7,3.1174059e-8,5.3404406e-9,2.8470762e-10,8.9355859e-13
2.3713737e-11,2.0396252e-7,3.1081625e-8,5.3246502e-9,2.8386874e-10,8.9094934e-13
2.2387211e-11,2.0332257e-7,3.0984309e-8,5.3080256e-9,2.8298553e-10,8.8820204e-13
2.113489e-11,2.0264907e-7,3.0881889e-8,5.2905287e-9,2.8205596e-10,8.8531037e-13
1.9952623e-11,2.019405e-7,3.0774136e-8,5.2721204e-9,2.8107794e-10,8.8226781e-13
1.8836491e-11,2.0119534e-7,3.0660815e-8,5.2527604e-9,2.8004933e-10,8.7906768e-13
1.7782794e-11,2.0041199e-7,3.0541686e-8,5.2324078e-9,2.7896796e-10,8.7570315e-13
1.678804e-11,1.9958885e-7,3.0416503e-8,5.2110204e-9,2.7783158e-10,8.7216722e-13
1.5848932e-11,1.9872427e-7,3.0285017e-8,5.1885556e-9,2.7663791e-10,8.6845278e-13
1.4962357e-11,1.978166e-7,3.0146973e-8,5.1649699e-9,2.7538465e-10,8.6455259e-13
1.4125375e-11,1.9686414e-7,3.0002116e-8,5.1402194e-9,2.7406946e-10,8.6045932e-13
1.3335214e-11,1.9586519e-7,2.9850186e-8,5.1142596e-9,2.7268996e-10,8.5616557e-13
1.2589254e-11,1.9481805e-7,2.9690922e-8,5.0870461e-9,2.7124379e-10,8.5166388e-13
1.1885022e-11,1.93721e-7,2.9524065e-8,5.0585341e-9,2.6972856e-10,8.4694678e-13
1.1220185e-11,1.9257235e-7,2.9349353e-8,5.0286792e-9,2.681419e-10,8.4200684e-13
1.0592537e-11,1.9137039e-7,2.9166531e-8,4.9974372e-9,2.6648146e-10,8.3683664e-13
1.0e-11,1.9011347e-7,2.8975343e-8,4.9647646e-9,2.647449e-10,8.3142888e-13
9.4406088e-12,1.8879996e-7,2.8775541e-8,4.9306188e-9,2.6292997e-10,8.257764e-13
8.9125094e-12,1.8742826e-7,2.8566884e-8,4.8949582e-9,2.6103444e-10,8.1987221e-13
8.4139514e-12,1.8599686e-7,2.8349137e-8,4.8577428e-9,2.5905617e-10,8.1370956e-13
7.9432823e-12,1.845043e-7,2.812208e-8,4.8189345e-9,2.5699312e-10,8.0728199e-13
7.4989421e-12,1.829492e-7,2.7885502e-8,4.7784973e-9,2.5484337e-10,8.0058339e-13
7.0794578e-12,1.8133029e-7,2.7639209e-8,4.7363976e-9,2.5260511e-10,7.9360805e-13
6.6834392e-12,1.7964641e-7,2.7383023e-8,4.692605e-9,2.5027672e-10,7.8635075e-13
6.3095734e-12,1.7789654e-7,2.7116786e-8,4.6470921e-9,2.4785672e-10,7.7880679e-13
5.9566214e-12,1.7607977e-7,2.6840363e-8,4.5998354e-9,2.4534385e-10,7.7097211e-13
5.6234133e-12,1.7419539e-7,2.6553641e-8,4.5508156e-9,2.4273706e-10,7.628433e-13
5.3088444e-12,1.7224285e-7,2.6256535e-8,4.500018e-9,2.4003555e-10,7.544177e-13
5.0118723e-12,1.702218e-7,2.5948992e-8,4.4474328e-9,2.3723878e-10,7.456935e-13
4.7315126e-12,1.6813208e-7,2.5630986e-8,4.3930557e-9,2.3434651e-10,7.3666976e-13
4.4668359e-12,1.6597377e-7,2.5302529e-8,4.3368883e-9,2.313588e-10,7.273465e-13
4.216965e-12,1.6374721e-7,2.4963669e-8,4.2789382e-9,2.2827602e-10,7.1772478e-13
3.9810717e-12,1.6145295e-7,2.4614489e-8,4.2192197e-9,2.2509894e-10,7.0780672e-13
3.758374e-12,1.5909184e-7,2.4255118e-8,4.1577543e-9,2.2182865e-10,6.9759563e-13
3.5481339e-12,1.5666499e-7,2.3885723e-8,4.0945703e-9,2.1846665e-10,6.8709597e-13
3.3496544e-12,1.5417381e-7,2.3506516e-8,4.0297036e-9,2.1501482e-10,6.7631347e-13
3.1622777e-12,1.5162e-7,2.3117755e-8,3.9631979e-9,2.1147547e-10,6.6525512e-13
2.9853826e-12,1.4900554e-7,2.2719741e-8,3.8951044e-9,2.0785131e-10,6.5392921e-13
2.8183829e-12,1.4633274e-7,2.2312823e-8,3.8254826e-9,2.0414546e-10,6.4234535e-13
2.6607251e-12,1.436042e-7,2.1897394e-8,3.7543994e-9,2.0036147e-10,6.3051444e-13
2.5118864e-12,1.408228e-7,2.1473895e-8,3.6819297e-9,1.9650332e-10,6.1844873e-13
2.3713737e-12,1.3799174e-7,2.1042809e-8,3.6081561e-9,1.9257537e-10,6.061617e-13
2.2387211e-12,1.3511449e-7,2.0604663e-8,3.5331683e-9,1.8858239e-10,5.9366813e-13
2.113489e-12,1.3219479e-7,2.0160026e-8,3.4570635e-9,1.8452952e-10,5.8098394e-13
1.9952623e-12,1.2923662e-7,1.9709504e-8,3.3799452e-9,1.8042227e-10,5.6812623e-13
1.8836491e-12,1.2624422e-7,1.9253739e-8,3.3019232e-9,1.7626646e-10,5.5511312e-13
1.7782794e-12,1.2322203e-7,1.8793409e-8,3.2231129e-9,1.7206823e-10,5.419637e-13
1.678804e-12,1.2017466e-7,1.8329215e-8,3.1436347e-9,1.6783399e-10,5.2869792e-13
1.5848932e-12,1.1710693e-7,1.7861888e-8,3.0636132e-9,1.6357035e-10,5.1533648e-13
1.4962357e-12,1.1402373e-7,1.7392177e-8,2.9831767e-9,1.5928415e-10,5.0190067e-13
1.4125375e-12,1.1093011e-7,1.6920847e-8,2.9024559e-9,1.5498234e-10,4.8841229e-13
1.3335214e-12,1.0783115e-7,1.6448672e-8,2.8215837e-9,1.5067201e-10,4.7489349e-13
1.2589254e-12,1.0473197e-7,1.5976435e-8,2.7406939e-9,1.4636028e-10,4.613666e-13
1.1885022e-12,1.0163771e-7,1.5504917e-8,2.6599202e-9,1.4205429e-10,4.4785403e-13
1.1220185e-12,9.8553462e-8,1.5034893e-8,2.5793959e-9,1.3776113e-10,4.3437805e-13
1.0592537e-12,9.5484253e-8,1.4567132e-8,2.4992523e-9,1.3348782e-10,4.2096075e-13
1.0e-12,9.2435017e-8,1.4102386e-8,2.4196185e-9,1.2924125e-10,4.0762378e-13


==> numerical/results/error_floor_compare_sym.csv <==
gamma,p2,p3,p4,p5,p7
1.0,0.00080855293,5.3256353e-5,6.0138199e-6,2.0522295e-7,3.5437647e-10
0.94406088,0.00081046749,5.3319128e-5,6.0180692e-6,2.0531946e-7,3.54465e-10
0.89125094,0.00081250539,5.3385785e-5,6.0225769e-6,2.0542178e-7,3.5455882e-10
0.84139514,0.00081467526,5.3456573e-5,6.0273591e-6,2.0553028e-7,3.5465826e-10
0.79432823,0.00081698637,5.3531761e-5,6.0324329e-6,2.0564534e-7,3.5476364e-10
0.74989421,0.00081944876,5.3611635e-5,6.0378166e-6,2.0576735e-7,3.5487534e-10
0.70794578,0.0008220733,5.3696502e-5,6.0435299e-6,2.0589675e-7,3.5499373e-10
0.66834392,0.00082487175,5.378669e-5,6.0495935e-6,2.0603399e-7,3.5511923e-10
0.63095734,0.00082785686,5.3882554e-5,6.0560296e-6,2.0617957e-7,3.5525226e-10
0.59566214,0.0008310425,5.3984471e-5,6.0628621e-6,2.06334e-7,3.5539328e-10
0.56234133,0.00083444374,5.4092849e-5,6.0701162e-6,2.0649783e-7,3.5554277e-10
0.53088444,0.00083807701,5.4208123e-5,6.0778191e-6,2.0667165e-7,3.5570126e-10
0.50118723,0.00084196023,5.4330765e-5,6.0859997e-6,2.0685609e-7,3.558693e-10
0.47315126,0.00084611297,5.4461279e-5,6.0946891e-6,2.0705181e-7,3.5604747e-10
0.44668359,0.00085055668,5.4600213e-5,6.1039205e-6,2.0725954e-7,3.5623638e-10
0.4216965,0.00085531487,5.4748154e-5,6.1137294e-6,2.0748003e-7,3.5643671e-10
0.39810717,0.0008604134,5.4905737e-5,6.1241539e-6,2.077141e-7,3.5664916e-10
0.3758374,0.00086588074,5.507365e-5,6.135235e-6,2.0796261e-7,3.5687447e-10
0.35481339,0.00087174832,5.5252635e-5,6.1470164e-6,2.082265e-7,3.5711344e-10
0.33496544,0.0008780509,5.5443498e-5,6.1595453e-6,2.0850675e-7,3.5736691e-10
0.31622777,0.00088482708,5.5647113e-5,6.1728723e-6,2.0880444e-7,3.576358e-10
0.29853826,0.00089211976,5.586443e-5,6.1870521e-6,2.0912068e-7,3.5792107e-10
0.28183829,0.00089997678,5.6096481e-5,6.2021432e-6,2.0945672e-7,3.5822373e-10
0.26607251,0.00090845169,5.6344394e-5,6.2182089e-6,2.0981384e-7,3.5854488e-10
0.25118864,0.00091760457,5.6609395e-5,6.2353175e-6,2.1019345e-7,3.5888569e-10
0.23713737,0.00092750308,5.689283e-5,6.2535428e-6,2.1059706e-7,3.5924739e-10
0.22387211,0.00093822366,5.719617e-5,6.2729645e-6,2.1102627e-7,3.5963133e-10
0.2113489,0.00094985306,5.752103e-5,6.2936689e-6,2.1148282e-7,3.6003891e-10
0.19952623,0.00096249008,5.7869187e-5,6.3157495e-6,2.1196858e-7,3.6047164e-10
0.18836491,0.0009762478,5.8242597e-5,6.339308e-6,2.1248556e-7,3.6093115e-10
0.17782794,0.00099125617,5.8643421e-5,6.3644547e-6,2.1303593e-7,3.6141917e-10
0.1678804,0.0010076654,5.9074055e-5,6.3913098e-6,2.1362203e-7,3.6193754e-10
0.15848932,0.0010256498,5.9537153e-5,6.4200042e-6,2.1424637e-7,3.6248824e-10
0.14962357,0.0010454134,6.0035673e-5,6.450681e-6,2.149117e-7,3.630734e-10
0.14125375,0.001067196,6.0572915e-5,6.4834967e-6,2.1562097e-7,3.636953e-10
0.13335214,0.0010912814,6.1152571e-5,6.5186226e-6,2.1637738e-7,3.6435636e-10
0.12589254,0.0011180084,6.1778793e-5,6.556247e-6,2.1718442e-7,3.6505922e-10
0.11885022,0.0011477848,6.2456255e-5,6.5965771e-6,2.1804586e-7,3.6580668e-10
0.11220185,0.0011811052,6.3190246e-5,6.6398411e-6,2.1896582e-7,3.6660176e-10
0.10592537,0.0012185766,6.3986773e-5,6.6862915e-6,2.1994878e-7,3.6744773e-10
0.1,0.0012609511,6.4852684e-5,6.7362079e-6,2.2099964e-7,3.6834809e-10
0.094406088,0.0013091729,6.5795824e-5,6.7899007e-6,2.2212377e-7,3.693066e-10
0.089125094,0.0013644438,6.682522e-5,6.8477157e-6,2.2332703e-7,3.7032736e-10
0.084139514,0.0014283171,6.7951319e-5,6.9100393e-6,2.2461587e-7,3.7141475e-10
0.079432823,0.0015028365,6.9186269e-5,6.9773042e-6,2.2599739e-7,3.7257355e-10
0.074989421,0.0015907469,7.0544291e-5,7.0499969e-6,2.274794e-7,3.7380891e-10
0.070794578,0.0016958227,7.2042134e-5,7.1286661e-6,2.2907054e-7,3.7512641e-10
0.066834392,0.0018234011,7.3699668e-5,7.2139332e-6,2.3078039e-7,3.7653212e-10
0.063095734,0.0019812846,7.5540645e-5,7.3065042e-6,2.3261959e-7,3.7803264e-10
0.059566214,0.0021813504,7.7593702e-5,7.4071855e-6,2.3459998e-7,3.7963514e-10
0.056234133,0.0024426099,7.989368e-5,7.5169013e-6,2.3673477e-7,3.8134744e-10
0.053088444,0.0027975138,8.2483409e-5,7.6367172e-6,2.390388e-7,3.8317808e-10
0.050118723,0.003306376,8.5416136e-5,7.7678671e-6,2.4152872e-7,3.8513643e-10
0.047315126,0.0040954559,8.8758904e-5,7.9117887e-6,2.4422331e-7,3.8723272e-10
0.044668359,0.0054809932,9.2597334e-5,8.0701673e-6,2.4714386e-7,3.8947819e-10
0.04216965,0.0085420097,9.7042539e-5,8.2449913e-6,2.5031452e-7,3.9188524e-10
0.039810717,0.020913511,0.00010224139,8.438624e-6,2.5376292e-7,3.944675e-10
0.03758374,0.039157307,0.00010839216,8.653896e-6,2.5752069e-7,3.9724006e-10
0.035481339,0.0096865143,0.00011576919,8.8942278e-6,2.616243e-7,4.0021964e-10
0.033496544,0.0053897882,0.00012476324,9.1637912e-6,2.6611601e-7,4.034248e-10
0.031622777,0.0036669046,0.0001359506,9.4677284e-6,2.7104501e-7,4.0687623e-10
0.029853826,0.0027393856,0.00015021803,9.8124517e-6,2.7646899e-7,4.1059703e-10
0.028183829,0.0021605323,0.0001690045,1.0206062e-5,2.82456e-7,4.1461309e-10
0.026607251,0.0017654004,0.00019481021,1.0658945e-5,2.8908692e-7,4.1895352e-10
0.025118864,0.0014789124,0.00023239623,1.1184637e-5,2.9645863e-7,4.2365114e-10
0.023713737,0.0012619916,0.00029208674,1.1801119e-5,3.0468815e-7,4.2874316e-10
0.022387211,0.0010922929,0.00040124728,1.2532808e-5,3.1391822e-7,4.3427184e-10
0.02113489,0.00095611369,0.00066415101,1.3413716e-5,3.2432478e-7,4.4028546e-10
0.019952623,0.0008445835,0.0021704262,1.4492682e-5,3.3612716e-7,4.4683939e-10
0.018836491,0.00075170652,0.001547863,1.584244e-5,3.4960246e-7,4.5399745e-10
0.017782794,0.00067328426,0.0005499498,1.7576276e-5,3.6510583e-7,4.618336e-10
0.01678804,0.0006062889,0.00032679521,1.9880866e-5,3.8310013e-7,4.7043401e-10
0.015848932,0.00054848183,0.00022856255,2.3087202e-5,4.0420012e-7,4.7989975e-10
0.014962357,0.00049817215,0.00017336615,2.7843466e-5,4.2924032e-7,4.9035007e-10
0.014125375,0.00045405875,0.00013805434,3.5614729e-5,4.5938302e-7,5.019268e-10
0.013335214,0.0004151241,0.00011355641,5.0561799e-5,4.9629662e-7,5.1479987e-10
0.012589254,0.00038056091,9.5590336e-5,9.102334e-5,5.4246501e-7,5.291747e-10
0.011885022,0.0003497205,8.1871109e-5,0.0005971896,6.0175514e-7,5.4530199e-10
0.011220185,0.00032207561,7.1068087e-5,0.00012213013,6.8053555e-7,5.6349089e-10
0.010592537,0.00029719325,6.2353837e-5,5.3665848e-5,7.9008975e-7,5.8412718e-10
0.01,0.00027471452,5.5186794e-5,3.367294e-5,9.5249154e-7,6.0769856e-10
0.0094406088,0.0002543394,4.9197614e-5,2.4145674e-5,1.2175564e-6,6.3483075e-10
0.0089125094,0.00023581512,4.4125751e-5,1.857839e-5,1.7263894e-6,6.6634007e-10
0.0084139514,0.00021892722,3.9782134e-5,1.4931974e-5,3.097315e-6,7.0331201e-10
0.0079432823,0.00020349255,3.6026229e-5,1.2362196e-5,1.9484263e-5,7.4722226e-10
0.0074989421,0.00018935372,3.2751398e-5,1.0456317e-5,4.2326239e-6,8.001294e-10
0.0070794578,0.00017637477,2.9875255e-5,8.9886463e-6,1.8489895e-6,8.6499437e-10
0.0066834392,0.00016443759,2.7333144e-5,7.8253638e-6,1.1582048e-6,9.4623586e-10
0.0063095734,0.00015343912,2.5073606e-5,6.8820898e-6,8.298567e-7,1.0507535e-9
0.0059566214,0.00014328901,2.3055176e-5,6.1029817e-6,6.3823376e-7,1.1899538e-9
0.0056234133,0.00013390772,2.1244067e-5,5.4496097e-6,5.1282512e-7,1.3841482e-9
0.0053088444,0.00012522494,1.9612469e-5,4.8946598e-6,4.2449162e-7,1.6733519e-9
0.0050118723,0.00011717833,1.8137282e-5,4.4181849e-6,3.5900407e-7,2.1488265e-9
0.0047315126,0.00010971237,1.679916e-5,4.0052779e-6,3.0858828e-7,3.073755e-9
0.0044668359,0.00010277749,1.5581777e-5,3.6445734e-6,2.686375e-7,5.6484863e-9
0.004216965,9.6329296e-5,1.4471258e-5,3.3272549e-6,2.3624834e-7,5.0009815e-8
0.0039810717,9.0327897e-5,1.3455735e-5,3.0463779e-6,2.0950009e-7,6.8349987e-9
0.003758374,8.4737366e-5,1.2524998e-5,2.7963975e-6,1.8707134e-7,3.1016396e-9
0.0035481339,7.9525258e-5,1.1670216e-5,2.5728328e-6,1.6802317e-7,1.9650557e-9
0.0033496544,7.4662205e-5,1.0883706e-5,2.3720228e-6,1.5167003e-7,1.4157136e-9
0.0031622777,7.0121558e-5,1.0158759e-5,2.1909474e-6,1.3749969e-7,1.0923571e-9
0.0029853826,6.5879091e-5,9.4894859e-6,2.0270926e-6,1.2512168e-7,8.7962077e-10
0.0028183829,6.1912731e-5,8.8706989e-6,1.8783486e-6,1.1423315e-7,7.2924411e-10
0.0026607251,5.8202327e-5,8.2978077e-6,1.7429318e-6,1.0459557e-7,6.1747435e-10
0.0025118864,5.4729454e-5,7.7667374e-6,1.6193239e-6,9.6018519e-8,5.3126191e-10
0.0023713737,5.1477234e-5,7.2738581e-6,1.5062245e-6,8.8348124e-8,4.6284201e-10
0.0022387211,4.8430179e-5,6.8159256e-6,1.4025129e-6,8.1458687e-8,4.0730526e-10
0.002113489,4.5574058e-5,6.3900321e-6,1.3072186e-6,7.5246512e-8,3.6139554e-10
0.0019952623,4.2895773e-5,5.9935639e-6,1.2194965e-6,6.9625291e-8,3.2286808e-10
0.0018836491,4.0383255e-5,5.6241649e-6,1.1386074e-6,6.4522603e-8,2.9012501e-10
0.0017782794,3.8025367e-5,5.2797065e-6,1.0639022e-6,5.987722e-8,2.6199798e-10
0.001678804,3.5811819e-5,4.9582608e-6,9.9480804e-7,5.5637031e-8,2.3761288e-10
0.0015848932,3.3733095e-5,4.6580774e-6,9.3081791e-7,5.1757397e-8,2.1630268e-10
0.0014962357,3.178038e-5,4.3775645e-6,8.7148123e-7,4.8199861e-8,1.9754951e-10
0.0014125375,2.9945506e-5,4.1152708e-6,8.1639631e-7,4.4931113e-8,1.8094515e-10
0.0013335214,2.8220894e-5,3.8698711e-6,7.6520387e-7,4.1922151e-8,1.6616346e-10
0.0012589254,2.6599502e-5,3.640153e-6,7.1758165e-7,3.9147613e-8,1.5294071e-10
0.0011885022,2.5074788e-5,3.4250055e-6,6.7323977e-7,3.6585218e-8,1.4106135e-10
0.0011220185,2.3640663e-5,3.2234088e-6,6.3191678e-7,3.4215314e-8,1.3034744e-10
0.0010592537,2.2291458e-5,3.0344255e-6,5.9337632e-7,3.2020504e-8,1.2065081e-10
0.001,2.1021892e-5,2.8571926e-6,5.5740418e-7,2.9985326e-8,1.1184708e-10
0.00094406088,1.9827039e-5,2.6909145e-6,5.238058e-7,2.8095999e-8,1.0383105e-10
0.00089125094,1.8702303e-5,2.534857e-6,4.9240412e-7,2.6340196e-8,9.6513136e-11
0.00084139514,1.7643394e-5,2.3883413e-6,4.6303766e-7,2.470686e-8,8.9816585e-11
0.00079432823,1.6646303e-5,2.2507398e-6,4.3555889e-7,2.3186047e-8,8.3675245e-11
0.00074989421,1.5707283e-5,2.1214709e-6,4.0983278e-7,2.1768787e-8,7.8031799e-11
0.00070794578,1.4822829e-5,1.9999954e-6,3.8573555e-7,2.0446971e-8,7.2836336e-11
0.00066834392,1.398966e-5,1.885813e-6,3.6315354e-7,1.921325e-8,6.8045189e-11
0.00063095734,1.3204707e-5,1.7784587e-6,3.4198221e-7,1.8060951e-8,6.3619991e-11
0.00059566214,1.2465095e-5,1.6775005e-6,3.2212531e-7,1.6983999e-8,5.9526896e-11
0.00056234133,1.1768127e-5,1.5825362e-6,3.0349408e-7,1.5976855e-8,5.5735927e-11
0.00053088444,1.1111277e-5,1.4931913e-6,2.8600656e-7,1.5034459e-8,5.2220447e-11
0.00050118723,1.0492177e-5,1.4091168e-6,2.6958699e-7,1.4152178e-8,4.89567e-11
0.00047315126,9.9086037e-6,1.3299871e-6,2.5416526e-7,1.3325766e-8,4.592344e-11
0.00044668359,9.3584713e-6,1.2554985e-6,2.3967642e-7,1.2551325e-8,4.3101603e-11
0.0004216965,8.8398218e-6,1.1853674e-6,2.2606021e-7,1.182527e-8,4.0474041e-11
0.00039810717,8.3508162e-6,1.1193287e-6,2.1326073e-7,1.1144298e-8,3.8025286e-11
0.0003758374,7.8897274e-6,1.0571346e-6,2.0122601e-7,1.0505365e-8,3.5741352e-11
0.00035481339,7.4549323e-6,9.9855344e-7,1.8990774e-7,9.90566e-9,3.360956e-11
0.00033496544,7.0449057e-6,9.4336819e-7,1.7926094e-7,9.3425849e-9,3.1618397e-11
0.00031622777,6.6582137e-6,8.9137581e-7,1.6924372e-7,8.8137348e-9,2.9757382e-11
0.00029853826,6.293508e-6,8.4238603e-7,1.5981705e-7,8.3168818e-9,2.8016956e-11
0.00028183829,5.9495205e-6,7.9622057e-7,1.5094451e-7,7.8499599e-9,2.6388386e-11
0.00026607251,5.6250584e-6,7.5271229e-7,1.4259211e-7,7.411051e-9,2.4863676e-11
0.00025118864,5.3189992e-6,7.1170443e-7,1.3472809e-7,6.9983733e-9,2.3435498e-11
0.00023713737,5.0302868e-6,6.7304991e-7,1.273228e-7,6.6102697e-9,2.209712e-11
0.00022387211,4.7579272e-6,6.3661069e-7,1.2034849e-7,6.2451978e-9,2.0842354e-11
0.0002113489,4.5009844e-6,6.022572e-7,1.1377922e-7,5.9017212e-9,1.9665498e-11
0.00019952623,4.2585774e-6,5.6986772e-7,1.0759069e-7,5.5785009e-9,1.8561295e-11
0.00018836491,4.0298764e-6,5.3932794e-7,1.0176017e-7,5.2742881e-9,1.7524893e-11
0.00017782794,3.8141001e-6,5.1053043e-7,9.626635e-8,4.9879171e-9,1.6551803e-11
0.0001678804,3.6105125e-6,4.8337423e-7,9.1089255e-8,4.7182992e-9,1.5637872e-11
0.00015848932,3.4184201e-6,4.5776442e-7,8.6210165e-8,4.4644172e-9,1.4779254e-11
0.00014962357,3.2371699e-6,4.3361175e-7,8.1611518e-8,4.2253198e-9,1.3972379e-11
0.00014125375,3.0661462e-6,4.1083227e-7,7.7276839e-8,4.0001173e-9,1.3213935e-11
0.00013335214,2.904769e-6,3.8934701e-7,7.319066e-8,3.7879768e-9,1.2500844e-11
0.00012589254,2.7524918e-6,3.6908168e-7,6.9338462e-8,3.5881184e-9,1.1830244e-11
0.00011885022,2.6087993e-6,3.4996635e-7,6.5706608e-8,3.3998115e-9,1.1199471e-11
0.00011220185,2.4732058e-6,3.319352e-7,6.2282287e-8,3.2223715e-9,1.0606042e-11
0.00010592537,2.3452536e-6,3.1492627e-7,5.905346e-8,3.0551563e-9,1.0047646e-11
0.0001,2.2245111e-6,2.9888124e-7,5.6008811e-8,2.8975639e-9,9.5221249e-12
9.4406088e-5,2.1105714e-6,2.8374517e-7,5.3137702e-8,2.7490292e-9,9.0274645e-12
8.9125094e-5,2.0030507e-6,2.6946631e-7,5.0430129e-8,2.6090221e-9,8.5617844e-12
8.4139514e-5,1.9015873e-6,2.5599595e-7,4.7876683e-8,2.4770446e-9,8.123327e-12
7.9432823e-5,1.80584e-6,2.4328816e-7,4.5468512e-8,2.3526291e-9,7.7104488e-12
7.4989421e-5,1.715487e-6,2.3129971e-7,4.3197286e-8,2.2353365e-9,7.3216126e-12
7.0794578e-5,1.6302249e-6,2.1998982e-7,4.1055166e-8,2.124754e-9,6.9553792e-12
6.6834392e-5,1.5497674e-6,2.0932009e-7,3.9034774e-8,2.0204934e-9,6.6104013e-12
6.3095734e-5,1.4738446e-6,1.9925433e-7,3.7129162e-8,1.9221902e-9,6.2854162e-12
5.9566214e-5,1.4022018e-6,1.897584e-7,3.5331789e-8,1.8295012e-9,5.9792408e-12
5.6234133e-5,1.3345988e-6,1.8080015e-7,3.3636496e-8,1.7421038e-9,5.6907656e-12
5.3088444e-5,1.2708089e-6,1.7234924e-7,3.203748e-8,1.6596944e-9,5.4189499e-12
5.0118723e-5,1.2106183e-6,1.6437709e-7,3.0529275e-8,1.5819872e-9,5.1628172e-12
4.7315126e-5,1.1538253e-6,1.5685673e-7,2.9106732e-8,1.5087135e-9,4.9214508e-12
4.4668359e-5,1.1002395e-6,1.4976273e-7,2.7764997e-8,1.4396201e-9,4.6939899e-12
4.216965e-5,1.0496812e-6,1.4307112e-7,2.6499498e-8,1.3744687e-9,4.479626e-12
3.9810717e-5,1.0019811e-6,1.3675926e-7,2.5305925e-8,1.3130348e-9,4.2775994e-12
3.758374e-5,9.5697909e-7,1.3080582e-7,2.4180213e-8,1.2551069e-9,4.087196e-12
3.5481339e-5,9.1452425e-7,1.2519068e-7,2.3118533e-8,1.2004859e-9,3.9077443e-12
3.3496544e-5,8.744741e-7,1.1989482e-7,2.2117271e-8,1.1489841e-9,3.7386132e-12
3.1622777e-5,8.3669414e-7,1.1490033e-7,2.1173022e-8,1.1004247e-9,3.5792085e-12
2.9853826e-5,8.010574e-7,1.1019029e-7,2.0282573e-8,1.0546409e-9,3.4289715e-12
2.8183829e-5,7.6744404e-7,1.0574873e-7,1.9442893e-8,1.0114754e-9,3.2873762e-12
2.6607251e-5,7.3574088e-7,1.0156059e-7,1.8651122e-8,9.7078024e-10,3.1539274e-12
2.5118864e-5,7.0584111e-7,9.7611623e-8,1.7904564e-8,9.3241552e-10,3.0281587e-12
2.3713737e-5,6.7764381e-7,9.3888411e-8,1.7200673e-8,8.9624944e-10,2.9096309e-12
2.2387211e-5,6.5105373e-7,9.0378266e-8,1.6537046e-8,8.6215765e-10,2.7979304e-12
2.113489e-5,6.2598087e-7,8.706921e-8,1.5911416e-8,8.3002282e-10,2.6926671e-12
1.9952623e-5,6.0234026e-7,8.3949931e-8,1.5321643e-8,7.9973425e-10,2.5934737e-12
1.8836491e-5,5.8005161e-7,8.1009743e-8,1.4765704e-8,7.7118746e-10,2.5000036e-12
1.7782794e-5,5.590391e-7,7.8238556e-8,1.4241693e-8,7.4428382e-10,2.4119304e-12
1.678804e-5,5.3923107e-7,7.5626836e-8,1.3747808e-8,7.1893025e-10,2.3289459e-12
1.5848932e-5,5.2055984e-7,7.3165575e-8,1.3282346e-8,6.9503885e-10,2.2507597e-12
1.4962357e-5,5.0296145e-7,7.0846264e-8,1.2843701e-8,6.7252664e-10,2.1770977e-12
1.4125375e-5,4.8637545e-7,6.8660865e-8,1.2430354e-8,6.5131528e-10,2.1077013e-12
1.3335214e-5,4.7074475e-7,6.660178e-8,1.2040873e-8,6.3133076e-10,2.0423267e-12
1.2589254e-5,4.5601537e-7,6.4661833e-8,1.1673901e-8,6.125032e-10,1.9807435e-12
1.1885022e-5,4.421363e-7,6.2834242e-8,1.1328161e-8,5.9476663e-10,1.9227346e-12
1.1220185e-5,4.2905936e-7,6.11126e-8,1.1002442e-8,5.7805872e-10,1.8680948e-12
1.0592537e-5,4.1673898e-7,5.9490855e-8,1.0695603e-8,5.623206e-10,1.8166307e-12
1.0e-5,4.0513214e-7,5.7963288e-8,1.0406566e-8,5.474967e-10,1.7681596e-12
9.4406088e-6,3.9419815e-7,5.6524497e-8,1.0134311e-8,5.3353453e-10,1.7225092e-12
8.9125094e-6,3.8389858e-7,5.5169381e-8,9.877876e-9,5.2038452e-10,1.6795166e-12
8.4139514e-6,3.7419712e-7,5.389312e-8,9.6363524e-9,5.0799988e-10,1.6390283e-12
7.9432823e-6,3.6505946e-7,5.2691165e-8,9.4088815e-9,4.9633642e-10,1.6008995e-12
7.4989421e-6,3.5645321e-7,5.1559221e-8,9.1946528e-9,4.8535243e-10,1.5649934e-12
7.0794578e-6,3.4834776e-7,5.0493231e-8,8.9929012e-9,4.7500856e-10,1.531181e-12
6.6834392e-6,3.4071421e-7,4.948937e-8,8.8029042e-9,4.6526766e-10,1.4993405e-12
6.3095734e-6,3.3352527e-7,4.8544025e-8,8.6239802e-9,4.5609468e-10,1.4693573e-12
5.9566214e-6,3.2675518e-7,4.765379e-8,8.4554858e-9,4.4745654e-10,1.4411229e-12
5.6234133e-6,3.2037964e-7,4.681545e-8,8.296814e-9,4.3932208e-10,1.4145354e-12
5.3088444e-6,3.143757e-7,4.6025976e-8,8.1473924e-9,4.3166187e-10,1.3894984e-12
5.0118723e-6,3.0872172e-7,4.5282511e-8,8.006681e-9,4.244482e-10,1.3659213e-12
4.7315126e-6,3.0339729e-7,4.4582361e-8,7.8741708e-9,4.1765492e-10,1.3437185e-12
4.4668359e-6,2.9838317e-7,4.3922988e-8,7.7493819e-9,4.1125741e-10,1.3228095e-12
4.216965e-6,2.936612e-7,4.3302e-8,7.6318619e-9,4.0523245e-10,1.3031183e-12
3.9810717e-6,2.8921428e-7,4.2717145e-8,7.5211849e-9,3.995582e-10,1.2845734e-12
3.758374e-6,2.8502629e-7,4.2166301e-8,7.4169491e-9,3.9421404e-10,1.2671075e-12
3.5481339e-6,2.8108204e-7,4.164747e-8,7.3187765e-9,3.8918059e-10,1.2506572e-12
3.3496544e-6,2.7736723e-7,4.1158771e-8,7.226311e-9,3.844396e-10,1.2351628e-12
3.1622777e-6,2.7386838e-7,4.0698432e-8,7.1392171e-9,3.7997386e-10,1.2205681e-12
2.9853826e-6,2.7057281e-7,4.0264788e-8,7.0571793e-9,3.757672e-10,1.2068202e-12
2.8183829e-6,2.6746857e-7,3.9856269e-8,6.9799003e-9,3.718044e-10,1.1938692e-12
2.6607251e-6,2.6454441e-7,3.9471399e-8,6.9071005e-9,3.6807112e-10,1.1816684e-12
2.5118864e-6,2.6178976e-7,3.910879e-8,6.8385167e-9,3.6455389e-10,1.1701738e-12
2.3713737e-6,2.5919466e-7,3.8767135e-8,6.7739013e-9,3.6124e-10,1.1593437e-12
2.2387211e-6,2.5674973e-7,3.8445204e-8,6.7130213e-9,3.5811755e-10,1.1491393e-12
2.113489e-6,2.5444616e-7,3.8141842e-8,6.6556575e-9,3.5517528e-10,1.1395238e-12
1.9952623e-6,2.5227565e-7,3.785596e-8,6.6016038e-9,3.5240265e-10,1.1304627e-12
1.8836491e-6,2.502304e-7,3.7586536e-8,6.5506661e-9,3.4978972e-10,1.1219235e-12
1.7782794e-6,2.4830307e-7,3.7332607e-8,6.502662e-9,3.4732716e-10,1.1138758e-12
1.678804e-6,2.4648676e-7,3.7093268e-8,6.45742e-9,3.4500615e-10,1.1062907e-12
1.5848932e-6,2.4477496e-7,3.6867667e-8,6.4147785e-9,3.4281846e-10,1.0991413e-12
1.4962357e-6,2.4316157e-7,3.6655004e-8,6.3745858e-9,3.4075629e-10,1.0924021e-12
1.4125375e-6,2.4164085e-7,3.6454526e-8,6.336699e-9,3.3881233e-10,1.0860493e-12
1.3335214e-6,2.4020738e-7,3.6265523e-8,6.3009838e-9,3.369797e-10,1.0800603e-12
1.2589254e-6,2.3885609e-7,3.6087329e-8,6.2673138e-9,3.3525194e-10,1.074414e-12
1.1885022e-6,2.3758218e-7,3.5919316e-8,6.2355702e-9,3.3362294e-10,1.0690905e-12
1.1220185e-6,2.3638117e-7,3.5760895e-8,6.205641e-9,3.3208699e-10,1.0640711e-12
1.0592537e-6,2.3524882e-7,3.561151e-8,6.1774211e-9,3.3063869e-10,1.0593381e-12
1.0e-6,2.3418115e-7,3.5470639e-8,6.1508115e-9,3.2927297e-10,1.054875e-12
9.4406088e-7,2.331744e-7,3.5337789e-8,6.1257189e-9,3.2798506e-10,1.0506662e-12
8.9125094e-7,2.3222506e-7,3.5212499e-8,6.1020558e-9,3.2677046e-10,1.046697e-12
8.4139514e-7,2.313298e-7,3.5094332e-8,6.0797396e-9,3.2562495e-10,1.0429535e-12
7.9432823e-7,2.3048551e-7,3.4982879e-8,6.0586926e-9,3.2454455e-10,1.0394229e-12
7.4989421e-7,2.2968924e-7,3.4877754e-8,6.0388419e-9,3.2352551e-10,1.0360928e-12
7.0794578e-7,2.2893823e-7,3.4778593e-8,6.0201184e-9,3.2256431e-10,1.0329517e-12
6.6834392e-7,2.2822987e-7,3.4685054e-8,6.0024576e-9,3.2165763e-10,1.0299888e-12
6.3095734e-7,2.2756172e-7,3.4596814e-8,5.9857984e-9,3.2080234e-10,1.0271938e-12
5.9566214e-7,2.2693147e-7,3.4513572e-8,5.9700833e-9,3.1999549e-10,1.0245571e-12
5.6234133e-7,2.2633694e-7,3.4435039e-8,5.9552584e-9,3.1923432e-10,1.0220697e-12
5.3088444e-7,2.2577608e-7,3.4360949e-8,5.9412726e-9,3.1851622e-10,1.0197231e-12
5.0118723e-7,2.2524698e-7,3.4291047e-8,5.928078e-9,3.1783872e-10,1.0175091e-12
4.7315126e-7,2.2474781e-7,3.4225093e-8,5.9156295e-9,3.1719951e-10,1.0154203e-12
4.4668359e-7,2.2427686e-7,3.4162864e-8,5.9038843e-9,3.165964e-10,1.0134494e-12
4.216965e-7,2.2383253e-7,3.4104147e-8,5.8928026e-9,3.1602734e-10,1.0115898e-12
3.9810717e-7,2.2341329e-7,3.4048742e-8,5.8823464e-9,3.1549039e-10,1.0098351e-12
3.758374e-7,2.2301773e-7,3.3996461e-8,5.8724802e-9,3.1498372e-10,1.0081794e-12
3.5481339e-7,2.2264448e-7,3.3947127e-8,5.8631703e-9,3.1450562e-10,1.0066171e-12
3.3496544e-7,2.2229228e-7,3.3900572e-8,5.8543853e-9,3.1405445e-10,1.0051428e-12
3.1622777e-7,2.2195994e-7,3.3856639e-8,5.8460953e-9,3.136287e-10,1.0037515e-12
2.9853826e-7,2.2164632e-7,3.3815179e-8,5.8382722e-9,3.1322692e-10,1.0024386e-12
2.8183829e-7,2.2135037e-7,3.3776051e-8,5.8308895e-9,3.1284775e-10,1.0011995e-12
2.6607251e-7,2.2107108e-7,3.3739125e-8,5.8239223e-9,3.1248992e-10,1.0000302e-12
2.5118864e-7,2.2080751e-7,3.3704274e-8,5.817347e-9,3.121522e-10,9.9892663e-13
2.3713737e-7,2.2055876e-7,3.3671383e-8,5.8111415e-9,3.1183348e-10,9.978851e-13
2.2387211e-7,2.20324e-7,3.3640339e-8,5.8052848e-9,3.1153266e-10,9.9690211e-13
2.113489e-7,2.2010244e-7,3.3611039e-8,5.7997572e-9,3.1124874e-10,9.9597433e-13
1.9952623e-7,2.1989333e-7,3.3583384e-8,5.7945401e-9,3.1098077e-10,9.9509866e-13
1.8836491e-7,2.1969597e-7,3.3557282e-8,5.789616e-9,3.1072784e-10,9.9427215e-13
1.7782794e-7,2.1950968e-7,3.3532644e-8,5.7849683e-9,3.104891e-10,9.9349202e-13
1.678804e-7,2.1933386e-7,3.3509388e-8,5.7805813e-9,3.1026376e-10,9.9275565e-13
1.5848932e-7,2.191679e-7,3.3487436e-8,5.7764404e-9,3.1005106e-10,9.9206059e-13
1.4962357e-7,2.1901125e-7,3.3466714e-8,5.7725318e-9,3.0985027e-10,9.9140449e-13
1.4125375e-7,2.1886338e-7,3.3447153e-8,5.7688422e-9,3.0966074e-10,9.9078515e-13
1.3335214e-7,2.187238e-7,3.3428688e-8,5.7653594e-9,3.0948183e-10,9.9020051e-13
1.2589254e-7,2.1859204e-7,3.3411257e-8,5.7620716e-9,3.0931294e-10,9.8964862e-13
1.1885022e-7,2.1846766e-7,3.3394801e-8,5.7589679e-9,3.091535e-10,9.8912761e-13
1.1220185e-7,2.1835024e-7,3.3379266e-8,5.7560379e-9,3.0900297e-10,9.8863575e-13
1.0592537e-7,2.1823939e-7,3.3364599e-8,5.7532718e-9,3.0886087e-10,9.8817141e-13
1.0e-7,2.1813474e-7,3.3350752e-8,5.7506603e-9,3.0872671e-10,9.8773301e-13
9.4406088e-8,2.1803595e-7,3.3337678e-8,5.7481948e-9,3.0860005e-10,9.8731912e-13
8.9125094e-8,2.1794267e-7,3.3325335e-8,5.745867e-9,3.0848046e-10,9.8692833e-13
8.4139514e-8,2.178546e-7,3.3313679e-8,5.7436692e-9,3.0836754e-10,9.8655935e-13
7.9432823e-8,2.1777145e-7,3.3302674e-8,5.7415939e-9,3.0826092e-10,9.8621095e-13
7.4989421e-8,2.1769293e-7,3.3292282e-8,5.7396343e-9,3.0816024e-10,9.8588197e-13
7.0794578e-8,2.1761879e-7,3.3282468e-8,5.7377839e-9,3.0806516e-10,9.8557131e-13
6.6834392e-8,2.1754878e-7,3.32732e-8,5.7360365e-9,3.0797538e-10,9.8527793e-13
6.3095734e-8,2.1748267e-7,3.3264447e-8,5.7343862e-9,3.0789059e-10,9.8500086e-13
5.9566214e-8,2.1742022e-7,3.325618e-8,5.7328277e-9,3.078105e-10,9.8473917e-13
5.6234133e-8,2.1736125e-7,3.3248371e-8,5.7313556e-9,3.0773486e-10,9.84492e-13
5.3088444e-8,2.1730555e-7,3.3240995e-8,5.729965e-9,3.076634e-10,9.8425852e-13
5.0118723e-8,2.1725293e-7,3.3234026e-8,5.7286515e-9,3.075959e-10,9.8403796e-13
4.7315126e-8,2.1720322e-7,3.3227441e-8,5.7274105e-9,3.0753212e-10,9.8382957e-13
4.4668359e-8,2.1715626e-7,3.322122e-8,5.726238e-9,3.0747186e-10,9.8363267e-13
4.216965e-8,2.1711188e-7,3.321534e-8,5.72513e-9,3.0741492e-10,9.8344661e-13
3.9810717e-8,2.1706995e-7,3.3209783e-8,5.7240829e-9,3.0736109e-10,9.8327076e-13
3.758374e-8,2.1703031e-7,3.3204529e-8,5.7230932e-9,3.0731022e-10,9.8310454e-13
3.5481339e-8,2.1699285e-7,3.3199563e-8,5.7221575e-9,3.0726212e-10,9.829474e-13
3.3496544e-8,2.1695743e-7,3.3194866e-8,5.7212729e-9,3.0721665e-10,9.8279881e-13
3.1622777e-8,2.1692394e-7,3.3190423e-8,5.7204363e-9,3.0717363e-10,9.8265828e-13
2.9853826e-8,2.1689226e-7,3.3186221e-8,5.719645e-9,3.0713294e-10,9.8252535e-13
2.8183829e-8,2.168623e-7,3.3182244e-8,5.7188964e-9,3.0709444e-10,9.8239957e-13
2.6607251e-8,2.1683395e-7,3.3178479e-8,5.7181879e-9,3.07058e-10,9.8228053e-13
2.5118864e-8,2.1680711e-7,3.3174914e-8,5.7175172e-9,3.070235e-10,9.8216783e-13
2.3713737e-8,2.167817e-7,3.3171538e-8,5.716882e-9,3.0699083e-10,9.8206109e-13
2.2387211e-8,2.1675764e-7,3.3168338e-8,5.7162804e-9,3.0695987e-10,9.8195996e-13
2.113489e-8,2.1673484e-7,3.3165305e-8,5.7157102e-9,3.0693052e-10,9.8186411e-13
1.9952623e-8,2.1671323e-7,3.3162428e-8,5.7151696e-9,3.069027e-10,9.8177322e-13
1.8836491e-8,2.1669273e-7,3.3159698e-8,5.7146567e-9,3.0687629e-10,9.8168698e-13
1.7782794e-8,2.1667328e-7,3.3157105e-8,5.7141699e-9,3.0685122e-10,9.8160511e-13
1.678804e-8,2.1665482e-7,3.3154641e-8,5.7137076e-9,3.0682741e-10,9.8152734e-13
1.5848932e-8,2.1663727e-7,3.3152298e-8,5.7132683e-9,3.0680477e-10,9.8145341e-13
1.4962357e-8,2.166206e-7,3.3150069e-8,5.7128504e-9,3.0678322e-10,9.8138307e-13
1.4125375e-8,2.1660473e-7,3.3147944e-8,5.7124526e-9,3.0676271e-10,9.8131609e-13
1.3335214e-8,2.1658961e-7,3.3145919e-8,5.7120735e-9,3.0674315e-10,9.8125226e-13
1.2589254e-8,2.1657521e-7,3.3143985e-8,5.711712e-9,3.0672449e-10,9.8119134e-13
1.1885022e-8,2.1656146e-7,3.3142137e-8,5.7113667e-9,3.0670667e-10,9.8113316e-13
1.1220185e-8,2.1654832e-7,3.3140369e-8,5.7110366e-9,3.0668961e-10,9.8107751e-13
1.0592537e-8,2.1653575e-7,3.3138673e-8,5.7107206e-9,3.0667327e-10,9.810242e-13
1.0e-8,2.1652371e-7,3.3137046e-8,5.7104177e-9,3.066576e-10,9.8097306e-13
9.4406088e-9,2.1651216e-7,3.3135481e-8,5.7101267e-9,3.0664253e-10,9.8092393e-13
8.9125094e-9,2.1650106e-7,3.3133974e-8,5.7098467e-9,3.0662803e-10,9.8087663e-13
8.4139514e-9,2.1649037e-7,3.3132518e-8,5.7095769e-9,3.0661404e-10,9.8083101e-13
7.9432823e-9,2.1648005e-7,3.313111e-8,5.7093164e-9,3.0660052e-10,9.8078693e-13
7.4989421e-9,2.1647008e-7,3.3129745e-8,5.7090641e-9,3.0658741e-10,9.8074423e-13
7.0794578e-9,2.1646042e-7,3.3128419e-8,5.7088195e-9,3.0657469e-10,9.8070277e-13
6.6834392e-9,2.1645103e-7,3.3127126e-8,5.7085815e-9,3.065623e-10,9.8066241e-13
6.3095734e-9,2.164419e-7,3.3125862e-8,5.7083494e-9,3.0655021e-10,9.8062303e-13
5.9566214e-9,2.1643297e-7,3.3124625e-8,5.7081225e-9,3.0653837e-10,9.8058448e-13
5.6234133e-9,2.1642424e-7,3.3123408e-8,5.7079001e-9,3.0652675e-10,9.8054665e-13
5.3088444e-9,2.1641566e-7,3.3122209e-8,5.7076812e-9,3.065153e-10,9.8050941e-13
5.0118723e-9,2.1640721e-7,3.3121023e-8,5.7074654e-9,3.0650399e-10,9.8047263e-13
4.7315126e-9,2.1639886e-7,3.3119846e-8,5.7072517e-9,3.0649279e-10,9.8043619e-13
4.4668359e-9,2.1639059e-7,3.3118675e-8,5.7070396e-9,3.0648164e-10,9.8039997e-13
4.216965e-9,2.1638236e-7,3.3117505e-8,5.7068283e-9,3.0647053e-10,9.8036386e-13
3.9810717e-9,2.1637415e-7,3.3116333e-8,5.7066171e-9,3.0645941e-10,9.8032772e-13
3.758374e-9,2.1636594e-7,3.3115155e-8,5.7064053e-9,3.0644824e-10,9.8029145e-13
3.5481339e-9,2.1635768e-7,3.3113967e-8,5.7061923e-9,3.0643699e-10,9.8025492e-13
3.3496544e-9,2.1634937e-7,3.3112765e-8,5.7059772e-9,3.0642562e-10,9.8021801e-13
3.1622777e-9,2.1634096e-7,3.3111545e-8,5.7057595e-9,3.0641409e-10,9.801806e-13
2.9853826e-9,2.1633244e-7,3.3110303e-8,5.7055383e-9,3.0640236e-10,9.8014257e-13
2.8183829e-9,2.1632377e-7,3.3109034e-8,5.705313e-9,3.063904e-10,9.8010378e-13
2.6607251e-9,2.1631492e-7,3.3107736e-8,5.7050827e-9,3.0637816e-10,9.8006412e-13
2.5118864e-9,2.1630587e-7,3.3106403e-8,5.7048469e-9,3.0636561e-10,9.8002345e-13
2.3713737e-9,2.1629658e-7,3.310503e-8,5.7046045e-9,3.063527e-10,9.7998163e-13
2.2387211e-9,2.1628703e-7,3.3103615e-8,5.704355e-9,3.063394e-10,9.7993852e-13
2.113489e-9,2.1627719e-7,3.3102151e-8,5.7040973e-9,3.0632565e-10,9.79894e-13
1.9952623e-9,2.1626701e-7,3.3100633e-8,5.7038308e-9,3.0631141e-10,9.798479e-13
1.8836491e-9,2.1625648e-7,3.3099058e-8,5.7035544e-9,3.0629664e-10,9.7980007e-13
1.7782794e-9,2.1624554e-7,3.309742e-8,5.7032674e-9,3.0628128e-10,9.7975036e-13
1.678804e-9,2.1623417e-7,3.3095712e-8,5.7029686e-9,3.0626529e-10,9.7969861e-13
1.5848932e-9,2.1622233e-7,3.3093931e-8,5.7026573e-9,3.0624861e-10,9.7964463e-13
1.4962357e-9,2.1620998e-7,3.3092069e-8,5.7023322e-9,3.0623118e-10,9.7958826e-13
1.4125375e-9,2.1619708e-7,3.3090121e-8,5.7019924e-9,3.0621296e-10,9.7952931e-13
1.3335214e-9,2.1618358e-7,3.308808e-8,5.7016368e-9,3.0619387e-10,9.7946758e-13
1.2589254e-9,2.1616945e-7,3.3085939e-8,5.7012641e-9,3.0617387e-10,9.7940287e-13
1.1885022e-9,2.1615463e-7,3.3083692e-8,5.7008731e-9,3.0615287e-10,9.7933497e-13
1.1220185e-9,2.1613908e-7,3.3081331e-8,5.7004626e-9,3.0613081e-10,9.7926365e-13
1.0592537e-9,2.1612274e-7,3.3078848e-8,5.7000312e-9,3.0610762e-10,9.7918868e-13
1.0e-9,2.1610557e-7,3.3076235e-8,5.6995774e-9,3.0608323e-10,9.7910981e-13
9.4406088e-10,2.160875e-7,3.3073484e-8,5.6990999e-9,3.0605755e-10,9.7902678e-13
8.9125094e-10,2.1606847e-7,3.3070585e-8,5.6985969e-9,3.0603049e-10,9.7893932e-13
8.4139514e-10,2.1604843e-7,3.3067529e-8,5.6980669e-9,3.0600197e-10,9.7884715e-13
7.9432823e-10,2.1602731e-7,3.3064306e-8,5.6975081e-9,3.059719e-10,9.7874995e-13
7.4989421e-10,2.1600503e-7,3.3060905e-8,5.6969186e-9,3.0594018e-10,9.7864741e-13
7.0794578e-10,2.1598153e-7,3.3057316e-8,5.6962967e-9,3.059067e-10,9.785392e-13
6.6834392e-10,2.1595672e-7,3.3053525e-8,5.6956401e-9,3.0587135e-10,9.7842495e-13
6.3095734e-10,2.1593054e-7,3.3049522e-8,5.6949468e-9,3.0583401e-10,9.783043e-13
5.9566214e-10,2.1590288e-7,3.3045292e-8,5.6942145e-9,3.0579457e-10,9.7817684e-13
5.6234133e-10,2.1587366e-7,3.3040822e-8,5.6934407e-9,3.057529e-10,9.7804217e-13
5.3088444e-10,2.1584279e-7,3.3036098e-8,5.692623e-9,3.0570886e-10,9.7789984e-13
5.0118723e-10,2.1581016e-7,3.3031104e-8,5.6917587e-9,3.056623e-10,9.7774939e-13
4.7315126e-10,2.1577567e-7,3.3025823e-8,5.690845e-9,3.0561307e-10,9.7759033e-13
4.4668359e-10,2.157392e-7,3.3020239e-8,5.6898789e-9,3.0556102e-10,9.7742213e-13
4.216965e-10,2.1570064e-7,3.3014333e-8,5.6888572e-9,3.0550597e-10,9.7724425e-13
3.9810717e-10,2.1565986e-7,3.3008085e-8,5.6877766e-9,3.0544775e-10,9.7705612e-13
3.758374e-10,2.1561673e-7,3.3001477e-8,5.6866336e-9,3.0538616e-10,9.7685711e-13
3.5481339e-10,2.155711e-7,3.2994486e-8,5.6854245e-9,3.05321e-10,9.7664659e-13
3.3496544e-10,2.1552284e-7,3.2987089e-8,5.6841454e-9,3.0525207e-10,9.7642387e-13
3.1622777e-10,2.1547177e-7,3.2979263e-8,5.6827921e-9,3.0517914e-10,9.7618823e-13
2.9853826e-10,2.1541775e-7,3.2970982e-8,5.6813602e-9,3.0510197e-10,9.7593891e-13
2.8183829e-10,2.1536059e-7,3.296222e-8,5.6798452e-9,3.0502032e-10,9.756751e-13
2.6607251e-10,2.1530011e-7,3.2952948e-8,5.6782422e-9,3.0493393e-10,9.7539596e-13
2.5118864e-10,2.1523612e-7,3.2943137e-8,5.6765459e-9,3.048425e-10,9.7510058e-13
2.3713737e-10,2.151684e-7,3.2932755e-8,5.674751e-9,3.0474576e-10,9.7478802e-13
2.2387211e-10,2.1509675e-7,3.2921768e-8,5.6728516e-9,3.0464339e-10,9.7445728e-13
2.113489e-10,2.1502093e-7,3.2910142e-8,5.6708418e-9,3.0453506e-10,9.741073e-13
1.9952623e-10,2.149407e-7,3.2897839e-8,5.668715e-9,3.0442043e-10,9.7373695e-13
1.8836491e-10,2.148558e-7,3.288482e-8,5.6664645e-9,3.0429913e-10,9.7334507e-13
1.7782794e-10,2.1476597e-7,3.2871044e-8,5.6640832e-9,3.0417078e-10,9.7293041e-13
1.678804e-10,2.1467093e-7,3.2856467e-8,5.6615636e-9,3.0403497e-10,9.7249165e-13
1.5848932e-10,2.1457036e-7,3.2841044e-8,5.6588975e-9,3.0389126e-10,9.720274e-13
1.4962357e-10,2.1446395e-7,3.2824724e-8,5.6560767e-9,3.0373922e-10,9.7153621e-13
1.4125375e-10,2.1435137e-7,3.2807458e-8,5.6530922e-9,3.0357835e-10,9.7101653e-13
1.3335214e-10,2.1423226e-7,3.278919e-8,5.6499348e-9,3.0340816e-10,9.7046673e-13
1.2589254e-10,2.1410626e-7,3.2769864e-8,5.6465944e-9,3.0322811e-10,9.6988509e-13
1.1885022e-10,2.1397297e-7,3.274942e-8,5.6430609e-9,3.0303765e-10,9.6926982e-13
1.1220185e-10,2.1383197e-7,3.2727794e-8,5.6393231e-9,3.0283618e-10,9.6861899e-13
1.0592537e-10,2.1368284e-7,3.270492e-8,5.6353696e-9,3.0262308e-10,9.6793061e-13
1.0e-10,2.135251e-7,3.2680727e-8,5.6311882e-9,3.0239769e-10,9.6720256e-13
9.4406088e-11,2.1335829e-7,3.265514e-8,5.626766e-9,3.0215933e-10,9.6643261e-13
8.9125094e-11,2.1318189e-7,3.2628083e-8,5.6220897e-9,3.0190727e-10,9.6561842e-13
8.4139514e-11,2.1299536e-7,3.2599473e-8,5.617145e-9,3.0164075e-10,9.6475753e-13
7.9432823e-11,2.1279815e-7,3.2569223e-8,5.611917e-9,3.0135896e-10,9.6384734e-13
7.4989421e-11,2.1258966e-7,3.2537244e-8,5.6063901e-9,3.0106106e-10,9.6288512e-13
7.0794578e-11,2.1236926e-7,3.2503439e-8,5.6005478e-9,3.0074616e-10,9.6186802e-13
6.6834392e-11,2.1213632e-7,3.2467708e-8,5.5943728e-9,3.0041333e-10,9.6079303e-13
6.3095734e-11,2.1189013e-7,3.2429947e-8,5.5878469e-9,3.0006158e-10,9.5965699e-13
5.9566214e-11,2.1162999e-7,3.2390045e-8,5.580951e-9,2.9968991e-10,9.584566e-13
5.6234133e-11,2.1135514e-7,3.2347887e-8,5.5736653e-9,2.9929722e-10,9.5718837e-13
5.3088444e-11,2.1106478e-7,3.2303351e-8,5.5659688e-9,2.9888239e-10,9.5584868e-13
5.0118723e-11,2.107581e-7,3.2256311e-8,5.5578395e-9,2.9844425e-10,9.5443372e-13
4.7315126e-11,2.1043422e-7,3.2206633e-8,5.5492545e-9,2.9798154e-10,9.529395e-13
4.4668359e-11,2.1009223e-7,3.2154179e-8,5.5401899e-9,2.9749299e-10,9.5136186e-13
4.216965e-11,2.097312e-7,3.2098803e-8,5.5306204e-9,2.9697724e-10,9.4969645e-13
3.9810717e-11,2.0935013e-7,3.2040354e-8,5.5205201e-9,2.9643289e-10,9.4793872e-13
3.758374e-11,2.08948e-7,3.1978675e-8,5.5098616e-9,2.9585846e-10,9.4608394e-13
3.5481339e-11,2.0852372e-7,3.19136e-8,5.4986164e-9,2.9525242e-10,9.4412718e-13
3.3496544e-11,2.0807618e-7,3.1844957e-8,5.4867549e-9,2.9461317e-10,9.4206329e-13
3.1622777e-11,2.0760421e-7,3.1772569e-8,5.4742464e-9,2.9393906e-10,9.3988695e-13
2.9853826e-11,2.0710661e-7,3.1696251e-8,5.4610589e-9,2.9322838e-10,9.375926e-13
2.8183829e-11,2.0658213e-7,3.1615809e-8,5.4471591e-9,2.9247932e-10,9.3517451e-13
2.6607251e-11,2.0602946e-7,3.1531046e-8,5.4325128e-9,2.9169005e-10,9.3262671e-13
2.5118864e-11,2.0544727e-7,3.1441754e-8,5.4170843e-9,2.9085864e-10,9.2994306e-13
2.3713737e-11,2.0483415e-7,3.1347722e-8,5.400837e-9,2.8998313e-10,9.2711719e-13
2.2387211e-11,2.0418869e-7,3.124873e-8,5.383733e-9,2.8906147e-10,9.2414257e-13
2.113489e-11,2.0350941e-7,3.1144553e-8,5.3657334e-9,2.8809158e-10,9.2101244e-13
1.9952623e-11,2.0279479e-7,3.1034957e-8,5.346798e-9,2.8707129e-10,9.1771989e-13
1.8836491e-11,2.0204328e-7,3.0919706e-8,5.326886e-9,2.859984e-10,9.1425784e-13
1.7782794e-11,2.0125329e-7,3.0798557e-8,5.3059552e-9,2.8487065e-10,9.1061902e-13
1.678804e-11,2.0042321e-7,3.067126e-8,5.2839629e-9,2.8368574e-10,9.0679606e-13
1.5848932e-11,1.9955138e-7,3.0537563e-8,5.2608655e-9,2.8244132e-10,9.0278144e-13
1.4962357e-11,1.9863612e-7,3.039721e-8,5.2366188e-9,2.8113502e-10,8.9856753e-13
1.4125375e-11,1.9767575e-7,3.024994e-8,5.2111779e-9,2.7976444e-10,8.9414663e-13
1.3335214e-11,1.9666855e-7,3.0095493e-8,5.1844978e-9,2.7832715e-10,8.8951098e-13
1.2589254e-11,1.956128e-7,2.9933606e-8,5.1565332e-9,2.7682071e-10,8.8465279e-13
1.1885022e-11,1.9450679e-7,2.9764015e-8,5.1272388e-9,2.7524269e-10,8.7956429e-13
1.1220185e-11,1.9334881e-7,2.9586458e-8,5.0965695e-9,2.7359068e-10,8.7423773e-13
1.0592537e-11,1.9213716e-7,2.9400677e-8,5.0644805e-9,2.7186227e-10,8.6866548e-13
1.0e-11,1.9087016e-7,2.9206415e-8,5.030928e-9,2.7005511e-10,8.6284e-13
9.4406088e-12,1.8954619e-7,2.9003423e-8,4.9958689e-9,2.6816689e-10,8.5675396e-13
8.9125094e-12,1.8816366e-7,2.8791458e-8,4.9592614e-9,2.6619537e-10,8.5040025e-13
8.4139514e-12,1.8672103e-7,2.8570287e-8,4.9210654e-9,2.641384e-10,8.4377204e-13
7.9432823e-12,1.8521686e-7,2.8339686e-8,4.8812427e-9,2.6199394e-10,8.3686285e-13
7.4989421e-12,1.8364976e-7,2.8099447e-8,4.8397573e-9,2.5976007e-10,8.2966661e-13
7.0794578e-12,1.8201848e-7,2.7849376e-8,4.796576e-9,2.5743501e-10,8.2217774e-13
6.6834392e-12,1.8032184e-7,2.7589296e-8,4.7516686e-9,2.5501715e-10,8.1439118e-13
6.3095734e-12,1.7855884e-7,2.7319052e-8,4.7050083e-9,2.5250507e-10,8.0630249e-13
5.9566214e-12,1.7672858e-7,2.703851e-8,4.6565724e-9,2.4989756e-10,7.9790794e-13
5.6234133e-12,1.7483036e-7,2.6747561e-8,4.6063424e-9,2.4719364e-10,7.8920454e-13
5.3088444e-12,1.7286363e-7,2.6446124e-8,4.5543047e-9,2.443926e-10,7.8019014e-13
5.0118723e-12,1.7082806e-7,2.6134149e-8,4.5004506e-9,2.41494e-10,7.7086352e-13
4.7315126e-12,1.6872352e-7,2.5811617e-8,4.4447774e-9,2.3849771e-10,7.6122442e-13
4.4668359e-12,1.665501e-7,2.5478544e-8,4.3872882e-9,2.3540391e-10,7.5127364e-13
4.216965e-12,1.6430814e-7,2.5134983e-8,4.3279926e-9,2.3221315e-10,7.410131e-13
3.9810717e-12,1.6199824e-7,2.4781029e-8,4.2669069e-9,2.2892633e-10,7.304459e-13
3.758374e-12,1.5962127e-7,2.4416814e-8,4.2040545e-9,2.2554473e-10,7.1957636e-13
3.5481339e-12,1.5717836e-7,2.4042515e-8,4.1394664e-9,2.2207004e-10,7.0841011e-13
3.3496544e-12,1.5467096e-7,2.3658354e-8,4.073181e-9,2.1850436e-10,6.9695406e-13
3.1622777e-12,1.5210078e-7,2.3264596e-8,4.0052446e-9,2.1485018e-10,6.8521651e-13
2.9853826e-12,1.4946986e-7,2.2861553e-8,3.9357114e-9,2.1111046e-10,6.7320709e-13
2.8183829e-12,1.4678052e-7,2.2449586e-8,3.8646437e-9,2.0728857e-10,6.6093681e-13
2.6607251e-12,1.4403541e-7,2.2029097e-8,3.7921116e-9,2.033883e-10,6.4841808e-13
2.5118864e-12,1.4123744e-7,2.1600538e-8,3.7181931e-9,1.9941388e-10,6.356646e-13
2.3713737e-12,1.3838986e-7,2.1164404e-8,3.6429741e-9,1.9536992e-10,6.2269143e-13
2.2387211e-12,1.3549615e-7,2.0721233e-8,3.5665477e-9,1.9126147e-10,6.0951486e-13
2.113489e-12,1.3256011e-7,2.0271606e-8,3.489014e-9,1.8709393e-10,5.9615239e-13
1.9952623e-12,1.2958575e-7,1.9816139e-8,3.41048e-9,1.8287305e-10,5.8262264e-13
1.8836491e-12,1.2657735e-7,1.9355488e-8,3.3310586e-9,1.7860494e-10,5.6894527e-13
1.7782794e-12,1.2353937e-7,1.8890338e-8,3.2508684e-9,1.7429596e-10,5.5514084e-13
1.678804e-12,1.2047649e-7,1.8421404e-8,3.1700328e-9,1.6995278e-10,5.4123074e-13
1.5848932e-12,1.1739352e-7,1.7949425e-8,3.0886793e-9,1.6558224e-10,5.2723702e-13
1.4962357e-12,1.1429542e-7,1.7475161e-8,3.0069389e-9,1.6119139e-10,5.1318231e-13
1.4125375e-12,1.1118724e-7,1.6999383e-8,2.9249449e-9,1.5678741e-10,4.990896e-13
1.3335214e-12,1.0807409e-7,1.6522878e-8,2.8428326e-9,1.5237755e-10,4.8498215e-13
1.2589254e-12,1.0496114e-7,1.6046432e-8,2.7607378e-9,1.4796911e-10,4.7088332e-13
1.1885022e-12,1.0185352e-7,1.5570835e-8,2.6787962e-9,1.4356938e-10,4.568164e-13
1.1220185e-12,9.8756359e-8,1.5096868e-8,2.5971427e-9,1.391856e-10,4.4280448e-13
1.0592537e-12,9.5674697e-8,1.4625304e-8,2.5159101e-9,1.3482489e-10,4.288703e-13
1.0e-12,9.2613481e-8,1.4156898e-8,2.4352285e-9,1.3049424e-10,4.1503606e-13


==> numerical/results/nonsymm_paper_plots/potato.csv <==
level,H1_p2,H1_p3,H1_p4,H1s_p2,H1s_p3,H1s_p4,kappa_q2
3,0.0901582,0.00718767,0.000413748,0.156101,0.0328864,0.00694652,0.000117842
4,0.0234933,0.000918915,2.75835e-05,0.0354635,0.00284154,0.000353018,7.72299e-08
5,0.00598257,0.000116559,nan,0.00760975,0.00025663,nan,4.02221e-10
6,0.0015081,nan,nan,0.0017059,nan,nan,1.7813e-12


==> numerical/results/nonsymm_paper_plots/rates.csv <==
level,h,H1_p1_g1,L2_p1_g1,H1_p1_gp,L2_p1_gp,H1_p2_g1,L2_p2_g1,H1_p2_gp,L2_p2_gp,H1_p3_g1,L2_p3_g1,H1_p3_gp,L2_p3_gp,H1_p4_g1,L2_p4_g1,H1_p4_gp,L2_p4_gp,H1_p5_g1,L2_p5_g1,H1_p5_gp,L2_p5_gp
3,0.3025,1.1286,0.0930794,1.0234,0.0758151,0.404445,0.0310006,0.130367,0.00588357,0.0770366,0.00594765,0.00978473,0.000306958,0.0152293,0.000734841,0.000614575,1.47521e-05,0.00191723,7.94754e-05,2.76401e-05,5.41547e-07
4,0.15125,0.581634,0.0241298,0.522267,0.0197438,0.0747399,0.00318636,0.0331693,0.000771144,0.00724538,0.00027611,0.0012473,1.97578e-05,0.000866899,2.28557e-05,3.95e-05,4.79073e-07,7.41897e-05,1.89552e-06,8.86236e-07,8.7382e-09
5,0.075625,0.282812,0.00572782,0.262517,0.00484152,0.0146056,0.000300371,0.0084648,9.94493e-05,0.0006528,1.07776e-05,0.000158643,1.26699e-06,3.9519e-05,5.2716e-07,2.53222e-06,1.54102e-08,1.39918e-06,1.73515e-08,2.82597e-08,1.41855e-10
6,0.0378125,0.136197,0.00133859,0.131192,0.00119483,0.0027529,2.43177e-05,0.00212057,1.24899e-05,5.68499e-05,4.722e-07,2.00069e-05,8.00629e-08,1.45643e-06,9.97231e-09,1.58996e-07,6.11478e-10,3.36209e-08,2.21799e-10,1.91532e-09,1.09834e-10
7,0.01890625,0.067071,0.000342784,0.0655883,0.0002998,0.000612733,2.66777e-06,0.000531089,1.57424e-06,5.79126e-06,2.49996e-08,2.51147e-06,5.12801e-09,6.15006e-08,2.143e-10,1.00315e-08,6.94421e-11,1.4005e-08,3.93626e-10,9.93821e-09,8.8015e-10
8,0.009453125,0.0331564,8.54797e-05,0.0327806,7.49225e-05,0.000142785,2.96755e-07,0.000132944,1.96548e-07,5.56918e-07,1.23642e-09,3.14615e-07,3.14489e-10,3.09194e-09,7.68511e-12,1.34045e-09,1.73739e-11,2.12698e-08,2.95765e-10,4.40891e-08,1.91553e-09


==> numerical/results/nonsymm_paper_plots/shift.csv <==
k,xh,kappa_q3,it_p1_g01,it_p1_gp,L2_p1_g01,L2_p1_gp,it_p2_g01,it_p2_gp,L2_p2_g01,L2_p2_gp,it_p3_g01,it_p3_gp,L2_p3_g01,L2_p3_gp,it_p4_g01,it_p4_gp,L2_p4_g01,L2_p4_gp,it_p5_g01,it_p5_gp,L2_p5_g01,L2_p5_gp
0,0.0,0.000824668,8.0,9.0,0.00115868,0.00119483,7.0,5.0,1.51288e-05,1.24899e-05,12.0,4.0,1.97395e-07,8.00629e-08,24.0,4.0,3.16289e-09,6.11482e-10,52.0,5.0,6.71321e-11,1.09843e-10
1,0.01,0.000373252,8.0,9.0,0.00115869,0.00119484,7.0,5.0,1.51287e-05,1.24899e-05,12.0,4.0,1.97404e-07,8.00621e-08,25.0,4.0,3.16413e-09,6.03673e-10,55.0,5.0,6.16937e-11,1.2928e-10
2,0.02,9.83439e-05,8.0,9.0,0.00115871,0.00119486,7.0,5.0,1.51282e-05,1.24899e-05,12.0,4.0,1.97423e-07,8.00583e-08,25.0,5.0,3.16433e-09,4.84691e-10,56.0,5.0,6.27577e-11,1.12083e-10
3,0.03,2.58404e-07,8.0,9.0,0.00115876,0.00119491,7.0,5.0,1.51277e-05,1.249e-05,13.0,4.0,1.97455e-07,8.00486e-08,26.0,5.0,3.16527e-09,4.84619e-10,56.0,5.0,6.17925e-11,1.50588e-10
4,0.04,5.52494e-05,9.0,9.0,0.00115846,0.0011947,7.0,5.0,1.50027e-05,1.24916e-05,13.0,5.0,1.97467e-07,8.00416e-08,26.0,5.0,3.08248e-09,4.84688e-10,56.0,6.0,6.22301e-11,1.8177e-11
5,0.05,5.07803e-09,9.0,9.0,0.00115844,0.00119468,7.0,5.0,1.50035e-05,1.24917e-05,13.0,5.0,1.97533e-07,8.00425e-08,27.0,5.0,3.08282e-09,4.85048e-10,58.0,6.0,6.30517e-11,2.92545e-11
6,0.06,8.61281e-05,9.0,9.0,0.00116026,0.00119999,7.0,5.0,1.50835e-05,1.24932e-05,12.0,5.0,2.05832e-07,8.00468e-08,25.0,5.0,3.15844e-09,4.84484e-10,56.0,5.0,6.69093e-11,1.04806e-10
7,0.07,9.58511e-06,9.0,9.0,0.00116024,0.00119998,7.0,5.0,1.50843e-05,1.24933e-05,12.0,5.0,2.05842e-07,8.00469e-08,26.0,5.0,3.15748e-09,4.84396e-10,58.0,5.0,6.6276e-11,9.61498e-11
8,0.08,0.000191963,8.0,9.0,0.00116159,0.00120397,7.0,5.0,1.51196e-05,1.24929e-05,12.0,4.0,2.1283e-07,8.00675e-08,25.0,4.0,3.23894e-09,4.85113e-10,57.0,4.0,6.78563e-11,4.0843e-10
9,0.09,8.18753e-05,8.0,9.0,0.00116159,0.00120398,7.0,5.0,1.51204e-05,1.24932e-05,12.0,4.0,2.12814e-07,8.00674e-08,25.0,4.0,3.23891e-09,4.85487e-10,58.0,4.0,6.76208e-11,5.27756e-10
10,0.1,1.7979e-05,8.0,9.0,0.0011616,0.00120399,7.0,5.0,1.51212e-05,1.24937e-05,12.0,4.0,2.12806e-07,8.0067e-08,26.0,4.0,3.23736e-09,4.85288e-10,59.0,4.0,6.83833e-11,6.50297e-10
11,0.11,0.00329503,8.0,9.0,0.00116336,0.00120849,7.0,5.0,1.51531e-05,1.24947e-05,12.0,4.0,2.1869e-07,8.00701e-08,26.0,4.0,3.27055e-09,4.86794e-10,60.0,4.0,7.06734e-11,2.42101e-10
12,0.12,0.00156707,8.0,9.0,0.00116336,0.0012085,7.0,5.0,1.51541e-05,1.24952e-05,12.0,4.0,2.18655e-07,8.00691e-08,27.0,4.0,3.2742e-09,4.97918e-10,61.0,4.0,7.0846e-11,1.07886e-09
13,0.13,0.000469858,8.0,9.0,0.00116337,0.00120852,7.0,5.0,1.51551e-05,1.24957e-05,12.0,4.0,2.18628e-07,8.00679e-08,27.0,4.0,3.27509e-09,5.35102e-10,63.0,4.0,7.13246e-11,1.36653e-09
14,0.14,1.34626e-05,8.0,9.0,0.00116351,0.00120893,7.0,5.0,1.51024e-05,1.24959e-05,13.0,4.0,2.1856e-07,8.00666e-08,28.0,4.0,3.22876e-09,6.09364e-10,66.0,4.0,7.07208e-11,1.63671e-09
15,0.15,0.000435157,8.0,9.0,0.00116355,0.00120877,7.0,5.0,1.52642e-05,1.24963e-05,12.0,4.0,2.1861e-07,8.00653e-08,25.0,4.0,3.32432e-09,7.12178e-10,58.0,5.0,7.07567e-11,6.33387e-11
16,0.16,0.00106169,8.0,9.0,0.00116344,0.00120866,7.0,5.0,1.52674e-05,1.24975e-05,12.0,4.0,2.18608e-07,8.00634e-08,25.0,4.0,3.32222e-09,7.33974e-10,59.0,5.0,7.08391e-11,1.44375e-10
17,0.17,5.87967e-06,8.0,9.0,0.00116289,0.00120727,7.0,5.0,1.5254e-05,1.24973e-05,12.0,4.0,2.17228e-07,8.0059e-08,27.0,4.0,3.29126e-09,4.99844e-10,63.0,5.0,7.04002e-11,2.06058e-10
18,0.18,2.9945e-05,8.0,9.0,0.00116281,0.00120719,7.0,5.0,1.52565e-05,1.24981e-05,12.0,4.0,2.1722e-07,8.00553e-08,27.0,5.0,3.28887e-09,4.84322e-10,63.0,5.0,7.13839e-11,2.67746e-10
19,0.19,7.25464e-05,8.0,9.0,0.00116274,0.00120711,7.0,5.0,1.52589e-05,1.24986e-05,12.0,4.0,2.1722e-07,8.00494e-08,28.0,5.0,3.28758e-09,4.84285e-10,64.0,5.0,7.2451e-11,3.51426e-10
20,0.2,8.28707e-05,8.0,9.0,0.00116267,0.00120705,7.0,5.0,1.52613e-05,1.24987e-05,13.0,4.0,2.17224e-07,8.00405e-08,28.0,5.0,3.28724e-09,4.8434e-10,65.0,5.0,7.18472e-11,2.29154e-10
21,0.21,0.000213199,8.0,8.0,0.00116238,0.00120644,7.0,5.0,1.53347e-05,1.24992e-05,13.0,5.0,2.17333e-07,8.0043e-08,27.0,5.0,3.34574e-09,4.85265e-10,64.0,5.0,7.19525e-11,6.87321e-10
22,0.22,5.34541e-07,8.0,9.0,0.00116231,0.00120622,7.0,5.0,1.53266e-05,1.24988e-05,13.0,4.0,2.17071e-07,8.00396e-08,28.0,5.0,3.33823e-09,5.0012e-10,70.0,5.0,7.15863e-11,8.55983e-10
23,0.23,8.55527e-05,8.0,9.0,0.00116224,0.00120615,7.0,5.0,1.53299e-05,1.24995e-05,13.0,5.0,2.17103e-07,8.00426e-08,30.0,5.0,3.33636e-09,5.00579e-10,75.0,6.0,7.16602e-11,8.12998e-11
24,0.24,0.000203208,8.0,9.0,0.00116218,0.0012061,7.0,5.0,1.53334e-05,1.25007e-05,14.0,5.0,2.17141e-07,8.00427e-08,31.0,5.0,3.33945e-09,5.12311e-10,76.0,6.0,7.15388e-11,6.45114e-11
25,0.25,4.27741e-05,8.0,9.0,0.00116196,0.00120605,7.0,5.0,1.52204e-05,1.25022e-05,14.0,5.0,2.17163e-07,8.00433e-08,32.0,5.0,3.25479e-09,5.83571e-10,77.0,6.0,7.19286e-11,1.09562e-10
26,0.26,0.000593607,8.0,9.0,0.00116208,0.00120684,7.0,5.0,1.52344e-05,1.25034e-05,13.0,5.0,2.18779e-07,8.00442e-08,32.0,5.0,3.28051e-09,4.87277e-10,77.0,5.0,7.36348e-11,7.25902e-10
27,0.27,0.000135314,8.0,9.0,0.001162,0.00120679,7.0,5.0,1.524e-05,1.25043e-05,14.0,5.0,2.18832e-07,8.00449e-08,32.0,5.0,3.28006e-09,4.94834e-10,77.0,5.0,7.23074e-11,9.50311e-10
28,0.28,0.000235585,8.0,8.0,0.00116198,0.00120657,7.0,5.0,1.54242e-05,1.25049e-05,13.0,5.0,2.18978e-07,8.00454e-08,30.0,5.0,3.37937e-09,5.21105e-10,68.0,5.0,7.26763e-11,1.29998e-09
29,0.29,7.70136e-05,8.0,8.0,0.00116177,0.00120638,7.0,5.0,1.54328e-05,1.25068e-05,13.0,5.0,2.19043e-07,8.00463e-08,30.0,5.0,3.37738e-09,5.42038e-10,69.0,6.0,7.32076e-11,3.78766e-10
30,0.3,4.84215e-06,8.0,8.0,0.0011616,0.00120623,7.0,5.0,1.5441e-05,1.25086e-05,14.0,5.0,2.19113e-07,8.00475e-08,30.0,5.0,3.37573e-09,5.4725e-10,70.0,6.0,7.42875e-11,2.55536e-10
31,0.31,0.00201511,8.0,8.0,0.00116247,0.00120922,7.0,5.0,1.54708e-05,1.25092e-05,13.0,5.0,2.24868e-07,8.00494e-08,29.0,5.0,3.44804e-09,5.23906e-10,74.0,5.0,7.39064e-11,1.44307e-10
32,0.32,0.00164791,8.0,8.0,0.00116237,0.00120914,7.0,5.0,1.54794e-05,1.25105e-05,13.0,5.0,2.24914e-07,8.0051e-08,29.0,5.0,3.44722e-09,5.79009e-10,74.0,5.0,7.60456e-11,3.21141e-10
33,0.33,1.50092e-05,8.0,9.0,0.00116056,0.0012042,8.0,5.0,1.54499e-05,1.25127e-05,14.0,5.0,2.17916e-07,8.00508e-08,30.0,5.0,3.38189e-09,5.23182e-10,76.0,6.0,7.64415e-11,4.98384e-11
34,0.34,9.30727e-05,8.0,9.0,0.00116048,0.00120413,8.0,5.0,1.54595e-05,1.25152e-05,14.0,5.0,2.17916e-07,8.00525e-08,31.0,5.0,3.38107e-09,5.26721e-10,78.0,5.0,7.4094e-11,1.17258e-09
35,0.35,0.000237739,8.0,9.0,0.00116041,0.00120407,8.0,5.0,1.54694e-05,1.25183e-05,14.0,5.0,2.17921e-07,8.00539e-08,32.0,6.0,3.38055e-09,4.84719e-10,77.0,5.0,7.69011e-11,1.28587e-09
36,0.36,0.000127419,8.0,9.0,0.00116033,0.00120402,8.0,5.0,1.54795e-05,1.25211e-05,13.0,5.0,2.17925e-07,8.00548e-08,32.0,6.0,3.38017e-09,4.84702e-10,78.0,6.0,7.56121e-11,3.82709e-10
37,0.37,1.97422e-06,8.0,9.0,0.00116024,0.00120397,8.0,5.0,1.54894e-05,1.25242e-05,14.0,5.0,2.1794e-07,8.00549e-08,33.0,6.0,3.38395e-09,4.84665e-10,79.0,7.0,7.36684e-11,1.50481e-10
38,0.38,5.95995e-06,8.0,9.0,0.00115896,0.00120106,7.0,5.0,1.56796e-05,1.25269e-05,11.0,4.0,2.16129e-07,8.00609e-08,25.0,4.0,3.52411e-09,5.60321e-10,59.0,4.0,7.45924e-11,8.16359e-10
39,0.39,1.63307e-05,8.0,9.0,0.00115873,0.00120086,7.0,5.0,1.56927e-05,1.25321e-05,11.0,4.0,2.16081e-07,8.00595e-08,25.0,4.0,3.52412e-09,5.65154e-10,59.0,4.0,7.44548e-11,7.5808e-10
40,0.4,0.000115404,8.0,9.0,0.00115924,0.00120299,7.0,5.0,1.56981e-05,1.25362e-05,11.0,4.0,2.19733e-07,8.00563e-08,25.0,4.0,3.53417e-09,6.61671e-10,59.0,5.0,7.58812e-11,9.66488e-11
41,0.41,0.000221731,8.0,9.0,0.00115914,0.00120291,7.0,5.0,1.57127e-05,1.25427e-05,12.0,5.0,2.19688e-07,8.00442e-08,25.0,5.0,3.53476e-09,4.84709e-10,60.0,5.0,7.71503e-11,1.56732e-10
42,0.42,0.000223441,8.0,9.0,0.00115903,0.00120285,7.0,5.0,1.57284e-05,1.25509e-05,12.0,5.0,2.19642e-07,8.00429e-08,25.0,5.0,3.53623e-09,4.85882e-10,60.0,5.0,7.6192e-11,1.71931e-10
43,0.43,3.60229e-05,8.0,9.0,0.00115873,0.00120244,6.0,5.0,1.59858e-05,1.25598e-05,11.0,4.0,2.19667e-07,8.00528e-08,22.0,4.0,3.63185e-09,4.85898e-10,53.0,4.0,7.58658e-11,1.0848e-09
44,0.44,4.87624e-05,8.0,9.0,0.00115825,0.00120228,6.0,5.0,1.60062e-05,1.25752e-05,10.0,4.0,2.19742e-07,8.00514e-08,22.0,4.0,3.62393e-09,4.86212e-10,53.0,4.0,7.57974e-11,1.95946e-10
45,0.45,0.000285077,8.0,9.0,0.00115818,0.00120233,6.0,5.0,1.60328e-05,1.26025e-05,10.0,4.0,2.19704e-07,8.00498e-08,22.0,4.0,3.62416e-09,4.86835e-10,52.0,4.0,7.62604e-11,1.49106e-10
46,0.46,0.00063303,8.0,9.0,0.00115831,0.00120247,6.0,5.0,1.60299e-05,1.26009e-05,10.0,4.0,2.19673e-07,8.0048e-08,22.0,4.0,3.6232e-09,4.86727e-10,51.0,4.0,7.57766e-11,1.04901e-10
47,0.47,0.000199223,8.0,9.0,0.00115844,0.00120262,6.0,5.0,1.60272e-05,1.25994e-05,10.0,4.0,2.19645e-07,8.00464e-08,22.0,4.0,3.62314e-09,4.86629e-10,50.0,4.0,7.55123e-11,6.558e-11
48,0.48,9.35583e-06,8.0,9.0,0.00115857,0.00120277,6.0,5.0,1.60247e-05,1.25983e-05,10.0,4.0,2.19619e-07,8.00449e-08,21.0,4.0,3.62361e-09,4.86555e-10,51.0,4.0,7.5613e-11,3.55083e-11
49,0.49,0.000309684,8.0,9.0,0.00115844,0.00120239,6.0,5.0,1.60629e-05,1.25987e-05,9.0,4.0,2.19673e-07,8.00435e-08,21.0,4.0,3.65117e-09,4.86353e-10,48.0,4.0,7.60606e-11,1.9726e-11
50,0.5,1.6984e-05,8.0,9.0,0.00115844,0.00120255,6.0,5.0,1.59686e-05,1.25985e-05,9.0,4.0,2.19639e-07,8.00426e-08,21.0,4.0,3.58165e-09,4.86362e-10,50.0,4.0,7.5789e-11,2.32745e-11
51,0.51,0.000309684,8.0,9.0,0.00115823,0.00120199,6.0,5.0,1.60624e-05,1.25988e-05,10.0,4.0,2.19791e-07,8.0042e-08,22.0,4.0,3.64842e-09,4.86327e-10,50.0,4.0,7.62267e-11,4.30191e-11
52,0.52,9.35583e-06,8.0,9.0,0.00115841,0.0012024,6.0,5.0,1.60259e-05,1.25985e-05,10.0,4.0,2.19788e-07,8.00419e-08,22.0,4.0,3.61774e-09,4.863e-10,51.0,4.0,7.58355e-11,6.8336e-11
53,0.53,0.000199223,8.0,9.0,0.00115847,0.00120248,6.0,5.0,1.60259e-05,1.25992e-05,10.0,4.0,2.19782e-07,8.0042e-08,22.0,4.0,3.61595e-09,4.86317e-10,52.0,4.0,7.68131e-11,8.90314e-11
54,0.54,0.00063303,8.0,9.0,0.00115856,0.00120258,6.0,5.0,1.60261e-05,1.26001e-05,10.0,4.0,2.1978e-07,8.00424e-08,22.0,4.0,3.61453e-09,4.86366e-10,53.0,4.0,7.60019e-11,8.50932e-11
55,0.55,0.000285077,8.0,8.0,0.00115866,0.0012027,6.0,5.0,1.60266e-05,1.26013e-05,10.0,4.0,2.1978e-07,8.00431e-08,22.0,4.0,3.6144e-09,4.86444e-10,53.0,4.0,7.5263e-11,1.8285e-11
56,0.56,4.87624e-05,8.0,8.0,0.00115843,0.0012025,6.0,5.0,1.59986e-05,1.25745e-05,10.0,4.0,2.19786e-07,8.0043e-08,22.0,4.0,3.61297e-09,4.86085e-10,53.0,4.0,7.54006e-11,1.42636e-10
57,0.57,3.60229e-05,8.0,8.0,0.00115875,0.00120265,6.0,5.0,1.59837e-05,1.25596e-05,11.0,4.0,2.1973e-07,8.0045e-08,22.0,4.0,3.62532e-09,4.84768e-10,53.0,4.0,7.56572e-11,8.60641e-10
58,0.58,0.000223441,8.0,8.0,0.00115801,0.00120187,7.0,5.0,1.57214e-05,1.25506e-05,12.0,5.0,2.19769e-07,8.00402e-08,25.0,5.0,3.52692e-09,4.84486e-10,65.0,5.0,7.61415e-11,1.60494e-10
59,0.59,0.000221731,8.0,8.0,0.00115821,0.0012021,7.0,5.0,1.57046e-05,1.25427e-05,12.0,5.0,2.1977e-07,8.00414e-08,25.0,5.0,3.52495e-09,4.84384e-10,64.0,5.0,7.64636e-11,1.2897e-10
60,0.6,0.000115404,8.0,8.0,0.00115854,0.00120248,7.0,5.0,1.56889e-05,1.25361e-05,12.0,5.0,2.19775e-07,8.00417e-08,25.0,4.0,3.5234e-09,1.36982e-09,64.0,5.0,7.64151e-11,1.20543e-10
61,0.61,1.63307e-05,8.0,8.0,0.00115838,0.00120087,7.0,5.0,1.56894e-05,1.25316e-05,12.0,4.0,2.16431e-07,8.00463e-08,25.0,4.0,3.52556e-09,1.02836e-09,63.0,5.0,7.73237e-11,1.12625e-10
62,0.62,5.95995e-06,8.0,8.0,0.00115886,0.00120146,7.0,5.0,1.56748e-05,1.25259e-05,12.0,4.0,2.16461e-07,8.00505e-08,26.0,4.0,3.52349e-09,5.9156e-10,63.0,4.0,7.567e-11,8.67826e-10
63,0.63,1.97422e-06,8.0,8.0,0.00115891,0.00120242,8.0,5.0,1.54882e-05,1.25232e-05,14.0,5.0,2.17786e-07,8.00503e-08,32.0,5.0,3.38562e-09,7.46148e-10,71.0,6.0,7.28282e-11,1.8821e-10
64,0.64,0.000127419,8.0,8.0,0.00115904,0.00120263,8.0,5.0,1.54772e-05,1.252e-05,13.0,5.0,2.17753e-07,8.00489e-08,31.0,5.0,3.3886e-09,5.40032e-10,70.0,6.0,7.42462e-11,1.50867e-10
65,0.65,0.000237739,8.0,8.0,0.00115922,0.00120288,8.0,5.0,1.54662e-05,1.25171e-05,13.0,5.0,2.17726e-07,8.0048e-08,31.0,5.0,3.38568e-09,5.12312e-10,68.0,6.0,7.43101e-11,9.76746e-11
66,0.66,9.30727e-05,8.0,8.0,0.00115945,0.00120317,8.0,5.0,1.54554e-05,1.25142e-05,13.0,5.0,2.17702e-07,8.00464e-08,30.0,5.0,3.38098e-09,5.08144e-10,70.0,6.0,7.31536e-11,1.00223e-10
67,0.67,1.50092e-05,8.0,8.0,0.00115972,0.00120351,7.0,5.0,1.54449e-05,1.25117e-05,13.0,5.0,2.17683e-07,8.00443e-08,30.0,5.0,3.38084e-09,5.10411e-10,70.0,6.0,7.30625e-11,7.90145e-11
68,0.68,0.00164791,8.0,8.0,0.00116167,0.00120848,7.0,5.0,1.54817e-05,1.25094e-05,13.0,5.0,2.24613e-07,8.00438e-08,29.0,5.0,3.45398e-09,4.85509e-10,66.0,5.0,7.41993e-11,4.24706e-10
69,0.69,0.00201511,8.0,8.0,0.001162,0.00120887,7.0,5.0,1.54719e-05,1.25078e-05,13.0,5.0,2.24555e-07,8.00421e-08,29.0,5.0,3.45366e-09,4.84539e-10,65.0,5.0,7.40494e-11,2.35756e-10
70,0.7,4.84215e-06,8.0,8.0,0.00116136,0.00120625,8.0,5.0,1.54503e-05,1.25066e-05,14.0,5.0,2.1919e-07,8.00402e-08,32.0,5.0,3.39105e-09,5.27809e-10,68.0,6.0,7.25659e-11,2.16308e-11
71,0.71,7.70136e-05,8.0,8.0,0.00116168,0.00120667,8.0,5.0,1.54403e-05,1.25042e-05,13.0,5.0,2.19121e-07,8.00393e-08,31.0,5.0,3.39453e-09,5.10162e-10,67.0,5.0,7.26725e-11,2.07285e-09
72,0.72,0.000235585,8.0,8.0,0.00116193,0.00120705,8.0,5.0,1.54298e-05,1.25017e-05,13.0,5.0,2.19057e-07,8.00388e-08,31.0,5.0,3.39664e-09,4.97759e-10,67.0,5.0,7.30566e-11,1.60275e-09
73,0.73,0.000135314,8.0,8.0,0.00116117,0.00120621,7.0,5.0,1.5243e-05,1.25008e-05,14.0,5.0,2.18965e-07,8.00379e-08,29.0,5.0,3.29568e-09,4.87643e-10,67.0,5.0,7.25776e-11,1.26692e-09
74,0.74,0.000593607,8.0,8.0,0.00116131,0.00120641,7.0,5.0,1.52359e-05,1.24995e-05,14.0,5.0,2.18902e-07,8.00371e-08,30.0,5.0,3.29338e-09,4.85478e-10,66.0,5.0,7.4775e-11,9.74726e-10
75,0.75,4.27741e-05,8.0,8.0,0.00116128,0.00120584,7.0,5.0,1.52232e-05,1.24981e-05,14.0,5.0,2.17487e-07,8.00366e-08,31.0,5.0,3.27342e-09,5.72019e-10,70.0,6.0,7.85968e-11,1.45917e-10
76,0.76,0.000203208,8.0,8.0,0.00116113,0.00120536,7.0,5.0,1.53344e-05,1.24968e-05,14.0,5.0,2.17627e-07,8.00358e-08,31.0,5.0,3.35369e-09,5.37511e-10,68.0,6.0,7.20371e-11,1.13869e-10
77,0.77,8.55527e-05,8.0,8.0,0.00116126,0.00120558,7.0,5.0,1.53285e-05,1.24953e-05,13.0,5.0,2.17575e-07,8.00353e-08,30.0,5.0,3.35289e-09,5.21115e-10,71.0,6.0,7.32304e-11,6.92107e-11
78,0.78,5.34541e-07,8.0,8.0,0.00116143,0.00120584,7.0,5.0,1.53227e-05,1.24942e-05,13.0,4.0,2.17536e-07,8.00541e-08,30.0,5.0,3.35198e-09,5.09811e-10,70.0,5.0,7.33311e-11,1.02972e-09
79,0.79,0.000213199,8.0,8.0,0.00116163,0.00120628,7.0,5.0,1.53313e-05,1.24942e-05,13.0,4.0,2.1783e-07,8.00426e-08,29.0,5.0,3.3611e-09,5.00551e-10,67.0,5.0,7.41969e-11,9.60777e-10
80,0.8,8.28707e-05,8.0,8.0,0.00116177,0.00120661,7.0,5.0,1.52588e-05,1.24937e-05,12.0,4.0,2.17824e-07,8.00387e-08,29.0,5.0,3.30101e-09,4.94047e-10,65.0,5.0,7.31847e-11,7.41529e-10
81,0.81,7.25464e-05,8.0,8.0,0.00116201,0.00120694,7.0,5.0,1.52541e-05,1.24928e-05,12.0,4.0,2.1781e-07,8.00436e-08,28.0,5.0,3.302e-09,4.89971e-10,66.0,5.0,7.15641e-11,5.41224e-10
82,0.82,2.9945e-05,8.0,8.0,0.00116226,0.00120727,7.0,5.0,1.52493e-05,1.24916e-05,12.0,4.0,2.17808e-07,8.00497e-08,27.0,5.0,3.29988e-09,4.87455e-10,65.0,5.0,7.28642e-11,3.05772e-10
83,0.83,5.87967e-06,8.0,8.0,0.00116251,0.00120761,7.0,5.0,1.52443e-05,1.24899e-05,12.0,4.0,2.17814e-07,8.00546e-08,27.0,5.0,3.30164e-09,4.85929e-10,64.0,5.0,7.28964e-11,1.05465e-11
84,0.84,0.00106169,8.0,8.0,0.00116294,0.00120857,7.0,5.0,1.52569e-05,1.24898e-05,12.0,4.0,2.18592e-07,8.00539e-08,26.0,5.0,3.33007e-09,4.84941e-10,56.0,5.0,7.19223e-11,8.66773e-11
85,0.85,0.000435157,8.0,8.0,0.00116312,0.00120886,7.0,5.0,1.52509e-05,1.2488e-05,12.0,4.0,2.18605e-07,8.00568e-08,25.0,4.0,3.3305e-09,8.70175e-10,55.0,5.0,7.2618e-11,1.10161e-10
86,0.86,1.34626e-05,8.0,8.0,0.00116242,0.00120806,7.0,5.0,1.50869e-05,1.24874e-05,12.0,4.0,2.18613e-07,8.00589e-08,25.0,4.0,3.23377e-09,7.36922e-10,57.0,5.0,7.24521e-11,9.23222e-11
87,0.87,0.000469858,8.0,8.0,0.00116217,0.00120753,7.0,5.0,1.51409e-05,1.24876e-05,12.0,4.0,2.18828e-07,8.00604e-08,25.0,4.0,3.27443e-09,6.11244e-10,56.0,5.0,7.23521e-11,6.44601e-11
88,0.88,0.00156707,8.0,8.0,0.00116225,0.00120767,7.0,5.0,1.51374e-05,1.24869e-05,12.0,4.0,2.18854e-07,8.00621e-08,25.0,4.0,3.27224e-09,5.01396e-10,56.0,5.0,7.06365e-11,3.74863e-11
89,0.89,0.00329503,8.0,8.0,0.00116235,0.00120784,7.0,5.0,1.5134e-05,1.24863e-05,12.0,4.0,2.18885e-07,8.00637e-08,25.0,4.0,3.27107e-09,4.84454e-10,56.0,4.0,7.04938e-11,1.16593e-09
90,0.9,1.7979e-05,8.0,9.0,0.00116041,0.0012028,7.0,5.0,1.51011e-05,1.24856e-05,12.0,4.0,2.12391e-07,8.00657e-08,25.0,4.0,3.24136e-09,4.867e-10,56.0,4.0,6.79494e-11,1.47866e-09
91,0.91,8.18753e-05,8.0,9.0,0.00116053,0.00120298,7.0,5.0,1.50979e-05,1.24852e-05,12.0,4.0,2.12394e-07,8.00663e-08,25.0,4.0,3.24014e-09,4.85657e-10,55.0,4.0,6.78587e-11,8.40243e-10
92,0.92,0.000191963,8.0,9.0,0.00116067,0.00120317,7.0,5.0,1.50948e-05,1.24849e-05,12.0,4.0,2.12404e-07,8.00664e-08,25.0,4.0,3.23998e-09,4.90833e-10,54.0,4.0,6.70283e-11,9.16474e-10
93,0.93,9.58511e-06,8.0,9.0,0.00115947,0.00119938,7.0,5.0,1.50674e-05,1.24853e-05,12.0,5.0,2.0572e-07,8.00353e-08,25.0,5.0,3.17135e-09,4.8457e-10,57.0,5.0,6.54051e-11,3.1271e-10
94,0.94,8.61281e-05,8.0,9.0,0.00115962,0.00119961,7.0,5.0,1.50642e-05,1.24851e-05,12.0,4.0,2.0571e-07,8.00558e-08,25.0,5.0,3.1712e-09,4.84919e-10,57.0,5.0,6.73669e-11,3.33195e-10
95,0.95,5.07803e-09,9.0,9.0,0.00115769,0.00119395,7.0,5.0,1.49935e-05,1.24841e-05,13.0,4.0,1.97267e-07,8.00481e-08,28.0,5.0,3.09545e-09,4.93872e-10,61.0,6.0,6.39842e-11,1.00873e-10
96,0.96,5.52494e-05,9.0,9.0,0.00115786,0.00119419,7.0,5.0,1.49903e-05,1.24836e-05,13.0,5.0,1.97204e-07,8.00282e-08,28.0,5.0,3.09545e-09,4.86532e-10,61.0,5.0,6.46288e-11,5.21751e-10
97,0.97,2.58404e-07,9.0,9.0,0.00115774,0.00119378,7.0,5.0,1.51153e-05,1.24823e-05,13.0,4.0,1.9744e-07,8.0025e-08,27.0,5.0,3.17915e-09,4.85412e-10,61.0,5.0,6.26802e-11,3.59105e-10
98,0.98,9.83439e-05,9.0,9.0,0.00115778,0.00119393,7.0,5.0,1.51126e-05,1.24815e-05,13.0,4.0,1.97405e-07,8.00269e-08,27.0,5.0,3.17725e-09,4.85464e-10,61.0,5.0,6.29136e-11,3.73503e-10
99,0.99,0.000373252,8.0,9.0,0.00115787,0.00119413,7.0,5.0,1.51097e-05,1.24807e-05,13.0,4.0,1.97385e-07,8.00311e-08,26.0,5.0,3.17484e-09,4.85444e-10,59.0,5.0,6.33781e-11,3.72038e-10


==> numerical/results/nonsymm_paper_plots/sweep_nonsymm.csv <==
k,gamma,H1_p1,H1_p2,H1_p3,H1_p4,H1_p5,L2_p1,L2_p2,L2_p3,L2_p4,L2_p5
0,1.0,0.136197,0.0027529,5.685e-05,1.45636e-06,3.39737e-08,0.00133859,2.43177e-05,4.72199e-07,9.97194e-09,2.15919e-10
1,0.8659643,0.135474,0.00269821,5.42677e-05,1.36545e-06,3.01722e-08,0.00132326,2.34497e-05,4.4393e-07,9.21658e-09,1.82431e-10
2,0.7498942,0.134797,0.00264706,5.18635e-05,1.28061e-06,2.78492e-08,0.00130763,2.26471e-05,4.18113e-07,8.52082e-09,1.67044e-10
3,0.6493816,0.13417,0.0025991,4.96183e-05,1.2016e-06,2.76609e-08,0.00129194,2.18991e-05,3.94406e-07,7.8808e-09,1.63354e-10
4,0.5623413,0.133596,0.00255405,4.75167e-05,1.12819e-06,2.52908e-08,0.00127644,2.11968e-05,3.72517e-07,7.29437e-09,1.4682e-10
5,0.4869675,0.133077,0.00251173,4.55463e-05,1.05999e-06,2.3109e-08,0.0012614,2.05334e-05,3.52202e-07,6.75627e-09,1.34279e-10
6,0.4216965,0.132615,0.002472,4.36973e-05,9.96755e-07,2.3545e-08,0.00124702,1.99039e-05,3.33263e-07,6.26441e-09,1.50321e-10
7,0.3651741,0.132208,0.0024348,4.1962e-05,9.3822e-07,2.12686e-08,0.00123349,1.93046e-05,3.15544e-07,5.81606e-09,1.22573e-10
8,0.3162278,0.131854,0.00240006,4.03345e-05,8.84028e-07,1.91226e-08,0.00122095,1.87332e-05,2.98923e-07,5.40751e-09,1.09081e-10
9,0.273842,0.131551,0.00236778,3.88098e-05,8.33812e-07,1.84857e-08,0.00120948,1.81883e-05,2.83303e-07,5.03495e-09,1.0622e-10
10,0.2371374,0.131294,0.00233793,3.73837e-05,7.87217e-07,1.70184e-08,0.00119913,1.76695e-05,2.68612e-07,4.69505e-09,9.61818e-11
11,0.2053525,0.131079,0.00231051,3.60524e-05,7.43894e-07,1.59299e-08,0.0011899,1.71767e-05,2.54793e-07,4.38461e-09,9.00211e-11
12,0.1778279,0.130901,0.00228548,3.4812e-05,7.03479e-07,1.50377e-08,0.00118176,1.67107e-05,2.41802e-07,4.09998e-09,8.52699e-11
13,0.1539927,0.130755,0.00226282,3.36582e-05,6.65672e-07,1.38108e-08,0.00117464,1.62722e-05,2.29601e-07,3.83869e-09,7.66345e-11
14,0.1333521,0.130637,0.00224246,3.25863e-05,6.30136e-07,1.2987e-08,0.00116848,1.58619e-05,2.18154e-07,3.59683e-09,7.13581e-11
15,0.1154782,0.130543,0.00222434,3.15913e-05,5.96657e-07,1.22238e-08,0.00116319,1.54807e-05,2.0743e-07,3.37289e-09,6.68695e-11
16,0.1,0.130469,0.00220834,3.06675e-05,5.6499e-07,1.1476e-08,0.00115868,1.51288e-05,1.97394e-07,3.16399e-09,6.21229e-11
17,0.08659643,0.130411,0.00219433,2.98086e-05,5.34993e-07,1.08488e-08,0.00115485,1.48064e-05,1.8801e-07,2.96887e-09,5.89663e-11
18,0.07498942,0.130366,0.00218219,2.90086e-05,5.06511e-07,1.00324e-08,0.00115162,1.45132e-05,1.79242e-07,2.7854e-09,5.33906e-11
19,0.06493816,0.130331,0.00217174,2.82611e-05,4.79487e-07,9.43117e-09,0.0011489,1.42484e-05,1.71049e-07,2.61308e-09,4.96066e-11
20,0.05623413,0.130306,0.00216282,2.75603e-05,4.53854e-07,8.82633e-09,0.00114663,1.40109e-05,1.63393e-07,2.45071e-09,4.63322e-11
21,0.04869675,0.130286,0.00215527,2.69009e-05,4.2959e-07,8.26351e-09,0.00114472,1.37993e-05,1.56234e-07,2.29763e-09,4.26189e-11
22,0.04216965,0.130273,0.00214891,2.62783e-05,4.067e-07,7.72441e-09,0.00114312,1.36118e-05,1.49534e-07,2.15362e-09,3.94751e-11
23,0.03651741,0.130263,0.0021436,2.56892e-05,3.85183e-07,7.21606e-09,0.00114178,1.34466e-05,1.43259e-07,2.01815e-09,3.60223e-11
24,0.03162278,0.130256,0.00213918,2.51312e-05,3.65051e-07,6.79966e-09,0.00114065,1.33017e-05,1.37381e-07,1.89109e-09,3.37129e-11
25,0.0273842,0.130252,0.00213552,2.46029e-05,3.46312e-07,6.31615e-09,0.0011397,1.31751e-05,1.31873e-07,1.77219e-09,3.05609e-11
26,0.02371374,0.130249,0.00213251,2.41041e-05,3.28966e-07,5.97026e-09,0.00113889,1.30651e-05,1.26718e-07,1.66141e-09,2.86422e-11
27,0.02053525,0.130248,0.00213004,2.3635e-05,3.12998e-07,5.74018e-09,0.0011382,1.29696e-05,1.21902e-07,1.55854e-09,2.81165e-11
28,0.01778279,0.130248,0.00212802,2.31966e-05,2.98379e-07,5.39141e-09,0.00113761,1.2887e-05,1.17414e-07,1.46337e-09,2.56191e-11
29,0.01539927,0.130249,0.00212637,2.27902e-05,2.85068e-07,5.01851e-09,0.00113709,1.28158e-05,1.1325e-07,1.37573e-09,2.31931e-11
30,0.01333521,0.13025,0.00212504,2.24166e-05,2.73001e-07,4.81598e-09,0.00113664,1.27545e-05,1.09405e-07,1.29527e-09,2.2275e-11
31,0.01154782,0.130251,0.00212397,2.20767e-05,2.62109e-07,4.53334e-09,0.00113624,1.27019e-05,1.05876e-07,1.22172e-09,2.04443e-11
32,0.01,0.130253,0.0021231,2.17708e-05,2.52305e-07,4.28144e-09,0.00113588,1.26567e-05,1.02659e-07,1.15468e-09,1.90159e-11
33,0.008659643,0.130255,0.00212241,2.14984e-05,2.43498e-07,4.04316e-09,0.00113556,1.2618e-05,9.97456e-08,1.09373e-09,1.76915e-11
34,0.007498942,0.130258,0.00212186,2.12587e-05,2.35593e-07,3.80857e-09,0.00113526,1.25848e-05,9.71285e-08,1.03843e-09,1.64323e-11
35,0.006493816,0.13026,0.00212143,2.10501e-05,2.2849e-07,3.60261e-09,0.00113499,1.25565e-05,9.47948e-08,9.88308e-10,1.52166e-11
36,0.005623413,0.130263,0.00212108,2.08703e-05,2.22096e-07,3.41175e-09,0.00113473,1.25323e-05,9.27296e-08,9.42887e-10,1.41421e-11
37,0.004869675,0.130265,0.00212082,2.07171e-05,2.16319e-07,3.22654e-09,0.0011345,1.25116e-05,9.09149e-08,9.01695e-10,1.32306e-11
38,0.004216965,0.130268,0.00212061,2.05877e-05,2.11075e-07,3.09768e-09,0.00113427,1.24939e-05,8.93311e-08,8.64258e-10,1.27486e-11
39,0.003651741,0.13027,0.00212046,2.04794e-05,2.06289e-07,2.92337e-09,0.00113407,1.24787e-05,8.79573e-08,8.30141e-10,1.17799e-11
40,0.003162278,0.130273,0.00212034,2.03895e-05,2.01894e-07,2.76933e-09,0.00113387,1.24658e-05,8.67721e-08,7.98954e-10,1.10862e-11
41,0.00273842,0.130276,0.00212026,2.03154e-05,1.97836e-07,2.64169e-09,0.00113369,1.24547e-05,8.57545e-08,7.70302e-10,1.05003e-11
42,0.002371374,0.130278,0.00212019,2.02547e-05,1.94069e-07,2.49984e-09,0.00113352,1.24452e-05,8.48843e-08,7.43895e-10,9.79714e-12
43,0.002053525,0.130281,0.00212015,2.02053e-05,1.90558e-07,2.38768e-09,0.00113336,1.24371e-05,8.41426e-08,7.19449e-10,9.30035e-12
44,0.001778279,0.130283,0.00212012,2.01653e-05,1.87279e-07,2.27273e-09,0.00113322,1.24301e-05,8.35121e-08,6.96768e-10,8.8158e-12
45,0.001539927,0.130286,0.00212011,2.0133e-05,1.84214e-07,2.13998e-09,0.00113308,1.24241e-05,8.29771e-08,6.75664e-10,8.02504e-12
46,0.001333521,0.130288,0.0021201,2.01071e-05,1.81355e-07,2.06501e-09,0.00113296,1.24189e-05,8.25238e-08,6.56022e-10,7.79468e-12
47,0.001154782,0.13029,0.00212011,2.00863e-05,1.78696e-07,1.97104e-09,0.00113285,1.24145e-05,8.214e-08,6.37753e-10,7.35335e-12
48,0.001,0.130292,0.00212012,2.00698e-05,1.76236e-07,1.87095e-09,0.00113275,1.24106e-05,8.18151e-08,6.20806e-10,6.83079e-12
49,0.0008659643,0.130294,0.00212013,2.00566e-05,1.73978e-07,1.80467e-09,0.00113266,1.24073e-05,8.15399e-08,6.05133e-10,6.59675e-12
50,0.0007498942,0.130296,0.00212015,2.00461e-05,1.71921e-07,1.71462e-09,0.00113257,1.24044e-05,8.13068e-08,5.90725e-10,6.06873e-12
51,0.0006493816,0.130298,0.00212017,2.00378e-05,1.70064e-07,1.65397e-09,0.0011325,1.2402e-05,8.1109e-08,5.77558e-10,5.8383e-12
52,0.0005623413,0.130299,0.00212019,2.00312e-05,1.68406e-07,1.59241e-09,0.00113244,1.23998e-05,8.09409e-08,5.65606e-10,5.54856e-12
53,0.0004869675,0.130301,0.00212022,2.0026e-05,1.66939e-07,1.53175e-09,0.00113238,1.23979e-05,8.07978e-08,5.54843e-10,5.25272e-12
54,0.0004216965,0.130302,0.00212025,2.00219e-05,1.65655e-07,1.48412e-09,0.00113234,1.23963e-05,8.06757e-08,5.45227e-10,5.05683e-12
55,0.0003651741,0.130303,0.00212028,2.00186e-05,1.64544e-07,1.43408e-09,0.0011323,1.23949e-05,8.05713e-08,5.36701e-10,4.8201e-12
56,0.0003162278,0.130304,0.00212031,2.0016e-05,1.6359e-07,1.38583e-09,0.00113226,1.23936e-05,8.04817e-08,5.29203e-10,4.55669e-12
57,0.000273842,0.130305,0.00212034,2.00139e-05,1.6278e-07,1.3467e-09,0.00113224,1.23925e-05,8.04047e-08,5.22656e-10,4.38883e-12
58,0.0002371374,0.130306,0.00212038,2.00123e-05,1.62098e-07,1.30729e-09,0.00113222,1.23915e-05,8.03383e-08,5.16979e-10,4.2025e-12
59,0.0002053525,0.130307,0.00212041,2.00109e-05,1.61529e-07,1.27105e-09,0.0011322,1.23907e-05,8.02808e-08,5.12086e-10,4.02612e-12
60,0.0001778279,0.130308,0.00212044,2.00099e-05,1.61056e-07,1.23616e-09,0.00113219,1.23899e-05,8.02309e-08,5.07892e-10,3.85847e-12
61,0.0001539927,0.130308,0.00212048,2.00091e-05,1.60667e-07,1.20162e-09,0.00113219,1.23892e-05,8.01875e-08,5.04315e-10,3.67411e-12
62,0.0001333521,0.130309,0.00212051,2.00084e-05,1.60348e-07,1.17379e-09,0.00113219,1.23885e-05,8.01496e-08,5.01273e-10,3.547e-12
63,0.0001154782,0.13031,0.00212055,2.00079e-05,1.60088e-07,1.14701e-09,0.0011322,1.23879e-05,8.01165e-08,4.98698e-10,3.42833e-12
64,0.0001,0.130311,0.00212058,2.00075e-05,1.59876e-07,1.12042e-09,0.00113221,1.23873e-05,8.00875e-08,4.9652e-10,3.30003e-12
65,8.659643e-05,0.130312,0.00212061,2.00072e-05,1.59705e-07,1.09623e-09,0.00113223,1.23868e-05,8.0062e-08,4.94684e-10,3.19025e-12
66,7.498942e-05,0.130312,0.00212065,2.0007e-05,1.59566e-07,1.07295e-09,0.00113225,1.23863e-05,8.00396e-08,4.93135e-10,3.07986e-12
67,6.493816e-05,0.130313,0.00212068,2.00068e-05,1.59455e-07,1.0526e-09,0.00113228,1.23859e-05,8.00199e-08,4.91828e-10,2.98787e-12
68,5.623413e-05,0.130315,0.00212071,2.00067e-05,1.59364e-07,1.03408e-09,0.00113231,1.23854e-05,8.00025e-08,4.90726e-10,2.91275e-12
69,4.869675e-05,0.130316,0.00212074,2.00066e-05,1.59292e-07,1.01557e-09,0.00113235,1.2385e-05,7.99871e-08,4.89796e-10,2.82773e-12
70,4.216965e-05,0.130317,0.00212077,2.00065e-05,1.59233e-07,9.98502e-10,0.00113239,1.23846e-05,7.99736e-08,4.8901e-10,2.74483e-12
71,3.651741e-05,0.130319,0.0021208,2.00065e-05,1.59185e-07,9.83374e-10,0.00113243,1.23842e-05,7.99617e-08,4.88343e-10,2.67421e-12
72,3.162278e-05,0.130321,0.00212083,2.00065e-05,1.59147e-07,9.70505e-10,0.00113248,1.23838e-05,7.99512e-08,4.87777e-10,2.62195e-12
73,2.73842e-05,0.130323,0.00212086,2.00065e-05,1.59115e-07,9.57901e-10,0.00113253,1.23835e-05,7.99419e-08,4.87296e-10,2.55813e-12
74,2.371374e-05,0.130326,0.00212089,2.00066e-05,1.5909e-07,9.47858e-10,0.00113259,1.23831e-05,7.99337e-08,4.86884e-10,2.51242e-12
75,2.053525e-05,0.130329,0.00212091,2.00066e-05,1.59069e-07,9.38625e-10,0.00113264,1.23828e-05,7.99265e-08,4.86532e-10,2.47035e-12
76,1.778279e-05,0.130332,0.00212094,2.00067e-05,1.59051e-07,9.30824e-10,0.0011327,1.23825e-05,7.99202e-08,4.86229e-10,2.43123e-12
77,1.539927e-05,0.130335,0.00212096,2.00067e-05,1.59037e-07,9.24089e-10,0.00113276,1.23823e-05,7.99146e-08,4.85969e-10,2.39898e-12
78,1.333521e-05,0.130339,0.00212098,2.00068e-05,1.59025e-07,9.18447e-10,0.00113282,1.2382e-05,7.99097e-08,4.85743e-10,2.37305e-12
79,1.154782e-05,0.130343,0.002121,2.00068e-05,1.59015e-07,9.13515e-10,0.00113289,1.23818e-05,7.99054e-08,4.85548e-10,2.346e-12
80,1e-05,0.130347,0.00212102,2.00069e-05,1.59007e-07,9.09856e-10,0.00113295,1.23815e-05,7.99016e-08,4.85378e-10,2.32731e-12
81,8.659643e-06,0.130352,0.00212104,2.00069e-05,1.59e-07,9.06514e-10,0.00113301,1.23813e-05,7.98983e-08,4.8523e-10,2.30741e-12
82,7.498942e-06,0.130356,0.00212106,2.0007e-05,1.58994e-07,9.03876e-10,0.00113308,1.23812e-05,7.98954e-08,4.851e-10,2.29346e-12
83,6.493816e-06,0.130361,0.00212107,2.0007e-05,1.58989e-07,9.01612e-10,0.00113314,1.2381e-05,7.98928e-08,4.84987e-10,2.2807e-12
84,5.623413e-06,0.130366,0.00212109,2.00071e-05,1.58985e-07,8.99945e-10,0.00113321,1.23808e-05,7.98906e-08,4.84887e-10,2.27043e-12
85,4.869675e-06,0.130371,0.0021211,2.00071e-05,1.58981e-07,8.98424e-10,0.00113327,1.23807e-05,7.98886e-08,4.848e-10,2.25986e-12
86,4.216965e-06,0.130375,0.00212111,2.00072e-05,1.58978e-07,8.97322e-10,0.00113334,1.23806e-05,7.98869e-08,4.84723e-10,2.25408e-12
87,3.651741e-06,0.13038,0.00212112,2.00072e-05,1.58975e-07,8.96365e-10,0.0011334,1.23805e-05,7.98853e-08,4.84655e-10,2.24787e-12
88,3.162278e-06,0.130385,0.00212114,2.00072e-05,1.58973e-07,8.95631e-10,0.00113347,1.23804e-05,7.98839e-08,4.84594e-10,2.2425e-12
89,2.73842e-06,0.13039,0.00212114,2.00073e-05,1.58972e-07,8.94993e-10,0.00113354,1.23803e-05,7.98827e-08,4.84541e-10,2.23747e-12
90,2.371374e-06,0.130395,0.00212115,2.00073e-05,1.5897e-07,8.94512e-10,0.00113361,1.23802e-05,7.98815e-08,4.84494e-10,2.23409e-12
91,2.053525e-06,0.1304,0.00212116,2.00074e-05,1.58969e-07,8.94128e-10,0.00113368,1.23802e-05,7.98805e-08,4.84452e-10,2.2302e-12
92,1.778279e-06,0.130404,0.00212117,2.00074e-05,1.58969e-07,8.9382e-10,0.00113375,1.23801e-05,7.98796e-08,4.84415e-10,2.22843e-12
93,1.539927e-06,0.130409,0.00212117,2.00075e-05,1.58968e-07,8.93522e-10,0.00113382,1.23801e-05,7.98787e-08,4.84382e-10,2.22573e-12
94,1.333521e-06,0.130414,0.00212118,2.00075e-05,1.58968e-07,8.93287e-10,0.00113389,1.238e-05,7.98779e-08,4.84352e-10,2.22326e-12
95,1.154782e-06,0.130418,0.00212118,2.00075e-05,1.58968e-07,8.93143e-10,0.00113396,1.238e-05,7.98772e-08,4.84326e-10,2.22129e-12
96,1e-06,0.130423,0.00212119,2.00076e-05,1.58968e-07,8.9299e-10,0.00113403,1.238e-05,7.98765e-08,4.84303e-10,2.22088e-12
97,8.659643e-07,0.130427,0.00212119,2.00076e-05,1.58969e-07,8.92862e-10,0.0011341,1.23799e-05,7.98758e-08,4.84282e-10,2.21939e-12
98,7.498942e-07,0.130431,0.00212119,2.00077e-05,1.58969e-07,8.92777e-10,0.00113416,1.23799e-05,7.98752e-08,4.84264e-10,2.218e-12
99,6.493816e-07,0.130435,0.0021212,2.00077e-05,1.5897e-07,8.92712e-10,0.00113422,1.23799e-05,7.98745e-08,4.84247e-10,2.21783e-12
100,5.623413e-07,0.130439,0.0021212,2.00077e-05,1.5897e-07,8.92637e-10,0.00113428,1.23799e-05,7.98739e-08,4.84233e-10,2.21619e-12
101,4.869675e-07,0.130442,0.0021212,2.00078e-05,1.58971e-07,8.9256e-10,0.00113434,1.23799e-05,7.98733e-08,4.84219e-10,2.21581e-12
102,4.216965e-07,0.130446,0.0021212,2.00078e-05,1.58971e-07,8.92514e-10,0.00113439,1.23798e-05,7.98728e-08,4.84208e-10,2.21466e-12
103,3.651741e-07,0.130449,0.00212121,2.00078e-05,1.58972e-07,8.92486e-10,0.00113444,1.23798e-05,7.98722e-08,4.84197e-10,2.21523e-12
104,3.162278e-07,0.130452,0.00212121,2.00078e-05,1.58972e-07,8.92459e-10,0.00113448,1.23798e-05,7.98716e-08,4.84188e-10,2.21413e-12
105,2.73842e-07,0.130454,0.00212121,2.00079e-05,1.58973e-07,8.92426e-10,0.00113452,1.23798e-05,7.9871e-08,4.84179e-10,2.21386e-12
106,2.371374e-07,0.130457,0.00212121,2.00079e-05,1.58973e-07,8.92389e-10,0.00113456,1.23798e-05,7.98705e-08,4.84172e-10,2.21346e-12
107,2.053525e-07,0.130459,0.00212121,2.00079e-05,1.58974e-07,8.92365e-10,0.00113459,1.23798e-05,7.98699e-08,4.84165e-10,2.2134e-12
108,1.778279e-07,0.130461,0.00212121,2.0008e-05,1.58975e-07,8.92376e-10,0.00113462,1.23798e-05,7.98694e-08,4.84159e-10,2.21306e-12
109,1.539927e-07,0.130463,0.00212121,2.0008e-05,1.58975e-07,8.92348e-10,0.00113464,1.23798e-05,7.98689e-08,4.84153e-10,2.21275e-12
110,1.333521e-07,0.130464,0.00212121,2.0008e-05,1.58976e-07,8.9233e-10,0.00113467,1.23798e-05,7.98683e-08,4.84148e-10,2.21189e-12
111,1.154782e-07,0.130466,0.00212122,2.0008e-05,1.58976e-07,8.92314e-10,0.00113469,1.23798e-05,7.98678e-08,4.84143e-10,2.2122e-12
112,1e-07,0.130467,0.00212122,2.00081e-05,1.58977e-07,8.92313e-10,0.00113471,1.23798e-05,7.98673e-08,4.84139e-10,2.21189e-12
113,8.659643e-08,0.130468,0.00212122,2.00081e-05,1.58977e-07,8.92306e-10,0.00113472,1.23798e-05,7.98668e-08,4.84136e-10,2.21204e-12
114,7.498942e-08,0.130469,0.00212122,2.00081e-05,1.58978e-07,8.92301e-10,0.00113474,1.23797e-05,7.98663e-08,4.84132e-10,2.21201e-12
115,6.493816e-08,0.13047,0.00212122,2.00081e-05,1.58979e-07,8.9228e-10,0.00113475,1.23797e-05,7.98659e-08,4.8413e-10,2.2118e-12
116,5.623413e-08,0.130471,0.00212122,2.00082e-05,1.58979e-07,8.92286e-10,0.00113476,1.23797e-05,7.98654e-08,4.84127e-10,2.21139e-12
117,4.869675e-08,0.130472,0.00212122,2.00082e-05,1.5898e-07,8.92281e-10,0.00113477,1.23797e-05,7.9865e-08,4.84124e-10,2.21135e-12
118,4.216965e-08,0.130472,0.00212122,2.00082e-05,1.5898e-07,8.92266e-10,0.00113478,1.23797e-05,7.98646e-08,4.84122e-10,2.21134e-12
119,3.651741e-08,0.130473,0.00212122,2.00082e-05,1.58981e-07,8.92284e-10,0.00113479,1.23797e-05,7.98642e-08,4.8412e-10,2.21225e-12
120,3.162278e-08,0.130473,0.00212122,2.00083e-05,1.58981e-07,8.92267e-10,0.00113479,1.23797e-05,7.98639e-08,4.84118e-10,2.21142e-12
121,2.73842e-08,0.130474,0.00212122,2.00083e-05,1.58982e-07,8.92294e-10,0.0011348,1.23797e-05,7.98636e-08,4.84116e-10,2.2128e-12
122,2.371374e-08,0.130474,0.00212122,2.00083e-05,1.58982e-07,8.9229e-10,0.0011348,1.23797e-05,7.98633e-08,4.84114e-10,2.21266e-12
123,2.053525e-08,0.130474,0.00212122,2.00083e-05,1.58982e-07,8.92266e-10,0.00113481,1.23797e-05,7.9863e-08,4.84113e-10,2.21136e-12
124,1.778279e-08,0.130474,0.00212122,2.00084e-05,1.58983e-07,8.92324e-10,0.00113481,1.23797e-05,7.98627e-08,4.84111e-10,2.21024e-12
125,1.539927e-08,0.130475,0.00212122,2.00084e-05,1.58983e-07,8.92294e-10,0.00113481,1.23797e-05,7.98625e-08,4.8411e-10,2.21103e-12
126,1.333521e-08,0.130475,0.00212122,2.00084e-05,1.58983e-07,8.92311e-10,0.00113482,1.23797e-05,7.98622e-08,4.84108e-10,2.21156e-12
127,1.154782e-08,0.130475,0.00212122,2.00084e-05,1.58983e-07,8.92294e-10,0.00113482,1.23797e-05,7.9862e-08,4.84107e-10,2.21155e-12
128,1e-08,0.130475,0.00212122,2.00084e-05,1.58984e-07,8.92334e-10,0.00113482,1.23797e-05,7.98619e-08,4.84106e-10,2.21225e-12
129,8.659643e-09,0.130475,0.00212122,2.00085e-05,1.58984e-07,8.92369e-10,0.00113482,1.23797e-05,7.98617e-08,4.84105e-10,2.21226e-12
130,7.498942e-09,0.130475,0.00212123,2.00085e-05,1.58984e-07,8.92373e-10,0.00113483,1.23797e-05,7.98615e-08,4.84103e-10,2.21046e-12
131,6.493816e-09,0.130476,0.00212123,2.00085e-05,1.58985e-07,8.9246e-10,0.00113483,1.23797e-05,7.98614e-08,4.84102e-10,2.20994e-12
132,5.623413e-09,0.130476,0.00212123,2.00085e-05,1.58985e-07,8.92405e-10,0.00113483,1.23797e-05,7.98612e-08,4.84101e-10,2.21098e-12
133,4.869675e-09,0.130476,0.00212123,2.00085e-05,1.58985e-07,8.92524e-10,0.00113483,1.23797e-05,7.98611e-08,4.841e-10,2.2108e-12
134,4.216965e-09,0.130476,0.00212123,2.00085e-05,1.58986e-07,8.92515e-10,0.00113483,1.23797e-05,7.9861e-08,4.84099e-10,2.20943e-12
135,3.651741e-09,0.130476,0.00212123,2.00085e-05,1.58986e-07,8.92538e-10,0.00113483,1.23797e-05,7.98609e-08,4.84098e-10,2.21133e-12
136,3.162278e-09,0.130476,0.00212123,2.00085e-05,1.58987e-07,8.92569e-10,0.00113483,1.23797e-05,7.98608e-08,4.84097e-10,2.21202e-12
137,2.73842e-09,0.130476,0.00212123,2.00086e-05,1.58987e-07,8.92584e-10,0.00113483,1.23798e-05,7.98607e-08,4.84096e-10,2.21249e-12
138,2.371374e-09,0.130476,0.00212123,2.00086e-05,1.58988e-07,8.92504e-10,0.00113483,1.23798e-05,7.98606e-08,4.84095e-10,2.21127e-12
139,2.053525e-09,0.130476,0.00212123,2.00086e-05,1.58989e-07,8.92829e-10,0.00113483,1.23798e-05,7.98605e-08,4.84094e-10,2.21262e-12
140,1.778279e-09,0.130476,0.00212124,2.00086e-05,1.5899e-07,8.92671e-10,0.00113483,1.23798e-05,7.98604e-08,4.84093e-10,2.21127e-12
141,1.539927e-09,0.130476,0.00212124,2.00086e-05,1.5899e-07,8.92831e-10,0.00113483,1.23798e-05,7.98603e-08,4.84092e-10,2.21062e-12
142,1.333521e-09,0.130476,0.00212124,2.00086e-05,1.58991e-07,8.92829e-10,0.00113483,1.23798e-05,7.98602e-08,4.84092e-10,2.21032e-12
143,1.154782e-09,0.130476,0.00212124,2.00086e-05,1.58992e-07,8.92841e-10,0.00113483,1.23798e-05,7.98601e-08,4.8409e-10,2.21014e-12
144,1e-09,0.130476,0.00212124,2.00086e-05,1.58993e-07,8.93075e-10,0.00113483,1.23798e-05,7.98601e-08,4.8409e-10,2.21399e-12
145,8.659643e-10,0.130476,0.00212124,2.00086e-05,1.58994e-07,8.92841e-10,0.00113483,1.23798e-05,7.986e-08,4.84088e-10,2.21185e-12
146,7.498942e-10,0.130476,0.00212124,2.00087e-05,1.58995e-07,8.93094e-10,0.00113484,1.23798e-05,7.98599e-08,4.84087e-10,2.21148e-12
147,6.493816e-10,0.130476,0.00212124,2.00087e-05,1.58996e-07,8.93342e-10,0.00113484,1.23798e-05,7.98598e-08,4.84087e-10,2.21425e-12
148,5.623413e-10,0.130476,0.00212124,2.00087e-05,1.58997e-07,8.93315e-10,0.00113484,1.23798e-05,7.98596e-08,4.84086e-10,2.2138e-12
149,4.869675e-10,0.130476,0.00212124,2.00087e-05,1.58998e-07,8.93494e-10,0.00113484,1.23798e-05,7.98595e-08,4.84085e-10,2.21559e-12
150,4.216965e-10,0.130476,0.00212125,2.00087e-05,1.58999e-07,8.93301e-10,0.00113484,1.23798e-05,7.98594e-08,4.84084e-10,2.21348e-12
151,3.651741e-10,0.130476,0.00212125,2.00087e-05,1.59e-07,8.93783e-10,0.00113484,1.23798e-05,7.98593e-08,4.84083e-10,2.21704e-12
152,3.162278e-10,0.130476,0.00212125,2.00088e-05,1.59001e-07,8.93616e-10,0.00113484,1.23798e-05,7.98592e-08,4.84083e-10,2.21137e-12
153,2.73842e-10,0.130476,0.00212125,2.00088e-05,1.59002e-07,8.9463e-10,0.00113484,1.23798e-05,7.9859e-08,4.84082e-10,2.21437e-12
154,2.371374e-10,0.130476,0.00212125,2.00088e-05,1.59003e-07,8.94213e-10,0.00113484,1.23798e-05,7.98589e-08,4.84082e-10,2.21377e-12
155,2.053525e-10,0.130476,0.00212125,2.00088e-05,1.59003e-07,8.95144e-10,0.00113484,1.23798e-05,7.98588e-08,4.84081e-10,2.2113e-12
156,1.778279e-10,0.130476,0.00212125,2.00088e-05,1.59004e-07,8.93464e-10,0.00113484,1.23798e-05,7.98586e-08,4.8408e-10,2.21253e-12
157,1.539927e-10,0.130476,0.00212125,2.00089e-05,1.59005e-07,8.94161e-10,0.00113484,1.23798e-05,7.98585e-08,4.8408e-10,2.21575e-12
158,1.333521e-10,0.130476,0.00212125,2.00089e-05,1.59006e-07,8.95408e-10,0.00113484,1.23798e-05,7.98583e-08,4.84079e-10,2.21706e-12
159,1.154782e-10,0.130476,0.00212125,2.00089e-05,1.59006e-07,8.95496e-10,0.00113484,1.23798e-05,7.98581e-08,4.84079e-10,2.21403e-12
160,1e-10,0.130476,0.00212125,2.00089e-05,1.59007e-07,8.9724e-10,0.00113484,1.23798e-05,7.98579e-08,4.84079e-10,2.22088e-12
161,8.659643e-11,0.130476,0.00212125,2.0009e-05,1.59007e-07,8.96981e-10,0.00113484,1.23798e-05,7.98578e-08,4.84078e-10,2.22007e-12
162,7.498942e-11,0.130476,0.00212125,2.0009e-05,1.59008e-07,8.97072e-10,0.00113484,1.23798e-05,7.98576e-08,4.84077e-10,2.21697e-12
163,6.493816e-11,0.130476,0.00212125,2.0009e-05,1.59008e-07,8.97378e-10,0.00113484,1.23798e-05,7.98574e-08,4.84077e-10,2.21336e-12
164,5.623413e-11,0.130476,0.00212125,2.0009e-05,1.59008e-07,8.97193e-10,0.00113484,1.23798e-05,7.98572e-08,4.84077e-10,2.21708e-12
165,4.869675e-11,0.130476,0.00212125,2.00091e-05,1.59009e-07,8.98965e-10,0.00113484,1.23798e-05,7.9857e-08,4.84076e-10,2.21599e-12
166,4.216965e-11,0.130476,0.00212125,2.00091e-05,1.59009e-07,9.01697e-10,0.00113484,1.23798e-05,7.98567e-08,4.84076e-10,2.21895e-12
167,3.651741e-11,0.130476,0.00212125,2.00091e-05,1.59009e-07,9.01883e-10,0.00113484,1.23798e-05,7.98565e-08,4.84075e-10,2.22356e-12
168,3.162278e-11,0.130476,0.00212125,2.00091e-05,1.59009e-07,9.02568e-10,0.00113484,1.23798e-05,7.98563e-08,4.84075e-10,2.21852e-12
169,2.73842e-11,0.130476,0.00212125,2.00091e-05,1.5901e-07,8.99232e-10,0.00113484,1.23798e-05,7.98561e-08,4.84074e-10,2.22504e-12
170,2.371374e-11,0.130476,0.00212125,2.00092e-05,1.5901e-07,9.02794e-10,0.00113484,1.23798e-05,7.98558e-08,4.84075e-10,2.2233e-12
171,2.053525e-11,0.130476,0.00212125,2.00092e-05,1.5901e-07,9.04402e-10,0.00113484,1.23798e-05,7.98556e-08,4.84074e-10,2.22305e-12
172,1.778279e-11,0.130476,0.00212125,2.00092e-05,1.5901e-07,9.02067e-10,0.00113484,1.23798e-05,7.98554e-08,4.84075e-10,2.22466e-12
173,1.539927e-11,0.130476,0.00212125,2.00092e-05,1.5901e-07,9.08879e-10,0.00113484,1.23798e-05,7.98551e-08,4.84073e-10,2.22116e-12
174,1.333521e-11,0.130476,0.00212125,2.00093e-05,1.5901e-07,9.16403e-10,0.00113484,1.23798e-05,7.98549e-08,4.84073e-10,2.23083e-12
175,1.154782e-11,0.130476,0.00212125,2.00093e-05,1.59011e-07,9.14886e-10,0.00113484,1.23798e-05,7.98547e-08,4.84073e-10,2.22996e-12
176,1e-11,0.130476,0.00212125,2.00093e-05,1.59011e-07,9.20296e-10,0.00113484,1.23798e-05,7.98544e-08,4.84072e-10,2.23643e-12
177,8.659643e-12,0.130476,0.00212125,2.00093e-05,1.59011e-07,9.2319e-10,0.00113484,1.23798e-05,7.98542e-08,4.84072e-10,2.23928e-12
178,7.498942e-12,0.130476,0.00212125,2.00094e-05,1.59011e-07,9.17401e-10,0.00113484,1.23798e-05,7.9854e-08,4.84073e-10,2.2266e-12
179,6.493816e-12,0.130476,0.00212125,2.00094e-05,1.59011e-07,9.18767e-10,0.00113484,1.23798e-05,7.98538e-08,4.84073e-10,2.23991e-12
180,5.623413e-12,0.130476,0.00212125,2.00094e-05,1.59011e-07,9.14606e-10,0.00113484,1.23798e-05,7.98536e-08,4.84072e-10,2.22971e-12
181,4.869675e-12,0.130476,0.00212125,2.00094e-05,1.59011e-07,9.25624e-10,0.00113484,1.23798e-05,7.98534e-08,4.84072e-10,2.23001e-12
182,4.216965e-12,0.130476,0.00212125,2.00094e-05,1.59011e-07,9.28638e-10,0.00113484,1.23798e-05,7.98532e-08,4.84071e-10,2.24993e-12
183,3.651741e-12,0.130476,0.00212125,2.00094e-05,1.59012e-07,9.35965e-10,0.00113484,1.23798e-05,7.9853e-08,4.84072e-10,2.26657e-12
184,3.162278e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.49947e-10,0.00113484,1.23798e-05,7.98528e-08,4.84071e-10,2.25755e-12
185,2.73842e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.77072e-10,0.00113484,1.23798e-05,7.98527e-08,4.8407e-10,2.284e-12
186,2.371374e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.45901e-10,0.00113484,1.23798e-05,7.98525e-08,4.8407e-10,2.25806e-12
187,2.053525e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.54982e-10,0.00113484,1.23798e-05,7.98523e-08,4.84071e-10,2.25057e-12
188,1.778279e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.62763e-10,0.00113484,1.23798e-05,7.98522e-08,4.8407e-10,2.26748e-12
189,1.539927e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.64548e-10,0.00113484,1.23798e-05,7.9852e-08,4.8407e-10,2.28518e-12
190,1.333521e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,9.8206e-10,0.00113484,1.23798e-05,7.98519e-08,4.84071e-10,2.27662e-12
191,1.154782e-12,0.130476,0.00212125,2.00095e-05,1.59012e-07,1.00674e-09,0.00113484,1.23797e-05,7.98517e-08,4.8407e-10,2.28191e-12
192,1e-12,0.130476,0.00212125,2.00096e-05,1.59012e-07,1.00202e-09,0.00113484,1.23797e-05,7.98515e-08,4.8407e-10,2.31139e-12


==> numerical/results/nonsymm_paper_plots/sweep_sym.csv <==
k,gamma,H1_p1,H1_p2,H1_p3,H1_p4,H1_p5,L2_p1,L2_p2,L2_p3,L2_p4,L2_p5
0,1.0,0.138314,0.00281944,5.82658e-05,1.50404e-06,3.53194e-08,0.00143213,2.29404e-05,4.24734e-07,9.74048e-09,2.03764e-10
1,0.8659643,0.137591,0.00275997,5.56046e-05,1.41066e-06,3.06359e-08,0.00140866,2.18498e-05,3.96066e-07,8.9827e-09,1.77937e-10
2,0.7498942,0.1369,0.00270462,5.31323e-05,1.32348e-06,2.88506e-08,0.00138679,2.08705e-05,3.70021e-07,8.2844e-09,1.72438e-10
3,0.6493816,0.136246,0.00265295,5.08294e-05,1.24226e-06,2.90268e-08,0.0013664,1.99875e-05,3.46254e-07,7.64195e-09,1.57408e-10
4,0.5623413,0.135632,0.0026046,4.86795e-05,1.16674e-06,2.60901e-08,0.0013474,1.91883e-05,3.24468e-07,7.05202e-09,1.45947e-10
5,0.4869675,0.135061,0.00255932,4.66693e-05,1.09645e-06,2.3928e-08,0.00132976,1.84623e-05,3.04414e-07,6.51092e-09,1.37669e-10
6,0.4216965,0.134535,0.00251692,4.47877e-05,1.03118e-06,2.50313e-08,0.00131346,1.78008e-05,2.85891e-07,6.01585e-09,1.33265e-10
7,0.3651741,0.134055,0.00247725,4.3026e-05,9.70668e-07,2.2486e-08,0.00129849,1.71968e-05,2.68736e-07,5.56388e-09,1.17515e-10
8,0.3162278,0.13362,0.00244023,4.13768e-05,9.14563e-07,1.97886e-08,0.00128482,1.66446e-05,2.52823e-07,5.15185e-09,1.07206e-10
9,0.273842,0.133231,0.00240578,3.98339e-05,8.62487e-07,1.91899e-08,0.00127243,1.61397e-05,2.3805e-07,4.77634e-09,1.00925e-10
10,0.2371374,0.132884,0.00237386,3.83917e-05,8.14112e-07,1.73938e-08,0.00126127,1.56787e-05,2.24341e-07,4.43417e-09,9.29592e-11
11,0.2053525,0.132578,0.00234444,3.70452e-05,7.69099e-07,1.63452e-08,0.00125128,1.52587e-05,2.11631e-07,4.12203e-09,8.71225e-11
12,0.1778279,0.13231,0.00231746,3.57893e-05,7.27101e-07,1.54668e-08,0.00124239,1.48776e-05,1.99866e-07,3.83666e-09,8.11531e-11
13,0.1539927,0.132076,0.00229288,3.46189e-05,6.87828e-07,1.41334e-08,0.00123453,1.45333e-05,1.88999e-07,3.57507e-09,7.61236e-11
14,0.1333521,0.131875,0.00227065,3.35288e-05,6.50932e-07,1.3194e-08,0.00122761,1.42242e-05,1.78982e-07,3.33425e-09,7.0905e-11
15,0.1154782,0.131701,0.00225068,3.25132e-05,6.16221e-07,1.25206e-08,0.00122154,1.39486e-05,1.6977e-07,3.11183e-09,6.52329e-11
16,0.1,0.131553,0.00223287,3.15664e-05,5.83424e-07,1.16952e-08,0.00121624,1.37046e-05,1.61313e-07,2.90543e-09,6.05526e-11
17,0.08659643,0.131427,0.00221711,3.06822e-05,5.52411e-07,1.11751e-08,0.00121163,1.34904e-05,1.53561e-07,2.71328e-09,5.6175e-11
18,0.07498942,0.13132,0.00220326,2.98548e-05,5.23001e-07,1.02154e-08,0.00120763,1.33038e-05,1.46461e-07,2.53373e-09,5.20792e-11
19,0.06493816,0.13123,0.00219117,2.90781e-05,4.95137e-07,9.64337e-09,0.00120416,1.31428e-05,1.3996e-07,2.36566e-09,4.79654e-11
20,0.05623413,0.131155,0.00218069,2.83466e-05,4.68736e-07,9.06457e-09,0.00120116,1.30048e-05,1.34002e-07,2.20808e-09,4.42861e-11
21,0.04869675,0.131093,0.00217165,2.76555e-05,4.43762e-07,8.47755e-09,0.00119857,1.28876e-05,1.28536e-07,2.0603e-09,4.0846e-11
22,0.04216965,0.131043,0.00216389,2.70006e-05,4.20211e-07,7.92375e-09,0.00119634,1.27887e-05,1.23513e-07,1.92184e-09,3.76028e-11
23,0.03651741,0.131003,0.00215727,2.63787e-05,3.98067e-07,7.36266e-09,0.00119442,1.27059e-05,1.18889e-07,1.79231e-09,3.47979e-11
24,0.03162278,0.130973,0.00215162,2.57876e-05,3.77335e-07,6.95718e-09,0.00119276,1.26371e-05,1.14627e-07,1.67148e-09,3.20164e-11
25,0.0273842,0.130953,0.00214682,2.52262e-05,3.58008e-07,6.43145e-09,0.00119133,1.25801e-05,1.10695e-07,1.55912e-09,2.95066e-11
26,0.02371374,0.130943,0.00214275,2.46942e-05,3.40087e-07,6.10572e-09,0.00119011,1.25332e-05,1.0707e-07,1.45509e-09,2.70179e-11
27,0.02053525,0.130948,0.00213931,2.41921e-05,3.23548e-07,5.92187e-09,0.00118906,1.24948e-05,1.03734e-07,1.35918e-09,2.48933e-11
28,0.01778279,0.130975,0.00213639,2.37208e-05,3.08359e-07,5.56004e-09,0.00118817,1.24634e-05,1.00674e-07,1.27119e-09,2.29674e-11
29,0.01539927,0.13105,0.00213392,2.32815e-05,2.9448e-07,5.16388e-09,0.00118744,1.2438e-05,9.78796e-08,1.19088e-09,2.11052e-11
30,0.01333521,0.131263,0.00213184,2.28753e-05,2.81848e-07,4.9747e-09,0.00118697,1.24173e-05,9.53444e-08,1.11794e-09,1.96199e-11
31,0.01154782,0.13222,0.00213008,2.25032e-05,2.70395e-07,4.68249e-09,0.00118751,1.24005e-05,9.30617e-08,1.05203e-09,1.8136e-11
32,0.01,0.176963,0.0021286,2.21655e-05,2.6004e-07,4.43275e-09,0.0012652,1.2387e-05,9.10236e-08,9.92732e-10,1.68218e-11
33,0.008659643,0.133253,0.00212735,2.18621e-05,2.50693e-07,4.18826e-09,0.00119073,1.23761e-05,8.92211e-08,9.39594e-10,1.55761e-11
34,0.007498942,0.131255,0.0021263,2.15923e-05,2.42266e-07,3.93219e-09,0.00118627,1.23674e-05,8.76423e-08,8.9213e-10,1.44271e-11
35,0.006493816,0.130982,0.00212542,2.13545e-05,2.34662e-07,3.71936e-09,0.00118526,1.23603e-05,8.62733e-08,8.49816e-10,1.34224e-11
36,0.005623413,0.130911,0.00212469,2.11471e-05,2.27791e-07,3.52175e-09,0.00118473,1.23547e-05,8.50979e-08,8.12135e-10,1.25225e-11
37,0.004869675,0.1309,0.00212408,2.09676e-05,2.21564e-07,3.33649e-09,0.00118437,1.23501e-05,8.40984e-08,7.78559e-10,1.16741e-11
38,0.004216965,0.130925,0.00212358,2.08135e-05,2.15898e-07,3.21518e-09,0.0011841,1.23464e-05,8.32563e-08,7.48585e-10,1.09922e-11
39,0.003651741,0.130993,0.00212318,2.06823e-05,2.10719e-07,3.02442e-09,0.00118389,1.23435e-05,8.25527e-08,7.2174e-10,1.0251e-11
40,0.003162278,0.131146,0.00212285,2.05712e-05,2.05962e-07,2.86795e-09,0.00118376,1.23411e-05,8.19695e-08,6.97592e-10,9.5965e-12
41,0.00273842,0.131566,0.00212261,2.04776e-05,2.01569e-07,2.74177e-09,0.00118383,1.23392e-05,8.14896e-08,6.75758e-10,9.0289e-12
42,0.002371374,0.133512,0.00212244,2.03992e-05,1.97496e-07,2.59093e-09,0.00118515,1.23376e-05,8.10971e-08,6.55911e-10,8.4536e-12
43,0.002053525,0.256543,0.00212236,2.03338e-05,1.93705e-07,2.48231e-09,0.00135344,1.23363e-05,8.07779e-08,6.37779e-10,7.98116e-12
44,0.001778279,0.135425,0.00212237,2.02794e-05,1.90169e-07,2.36043e-09,0.00118983,1.23353e-05,8.05198e-08,6.21148e-10,7.50067e-12
45,0.001539927,0.131827,0.00212251,2.02343e-05,1.8687e-07,2.2133e-09,0.00118507,1.23344e-05,8.03119e-08,6.05848e-10,7.01192e-12
46,0.001333521,0.13128,0.00212284,2.01969e-05,1.83796e-07,2.13971e-09,0.00118414,1.23336e-05,8.0145e-08,5.91762e-10,6.66147e-12
47,0.001154782,0.13113,0.00212354,2.0166e-05,1.8094e-07,2.04819e-09,0.00118377,1.2333e-05,8.00117e-08,5.78804e-10,6.30121e-12
48,0.001,0.131103,0.00212498,2.01405e-05,1.78298e-07,1.93727e-09,0.00118357,1.23326e-05,7.99054e-08,5.6692e-10,5.92217e-12
49,0.0008659643,0.131149,0.00212842,2.01195e-05,1.7587e-07,1.87348e-09,0.00118345,1.23324e-05,7.98209e-08,5.56072e-10,5.64022e-12
50,0.0007498942,0.131284,0.00213936,2.01021e-05,1.73655e-07,1.77095e-09,0.00118341,1.23335e-05,7.97538e-08,5.46232e-10,5.30928e-12
51,0.0006493816,0.131603,0.00221519,2.00878e-05,1.71651e-07,1.71119e-09,0.00118349,1.2348e-05,7.97007e-08,5.37375e-10,5.05888e-12
52,0.0005623413,0.132517,0.00332384,2.00759e-05,1.69854e-07,1.64616e-09,0.00118399,1.27495e-05,7.96588e-08,5.2947e-10,4.81383e-12
53,0.0004869675,0.137103,0.00216498,2.00661e-05,1.68257e-07,1.58018e-09,0.00118745,1.2349e-05,7.96256e-08,5.22481e-10,4.5793e-12
54,0.0004216965,0.586644,0.00213439,2.0058e-05,1.66852e-07,1.53301e-09,0.00201986,1.23383e-05,7.95995e-08,5.16359e-10,4.38554e-12
55,0.0003651741,0.14043,0.0021274,2.00513e-05,1.65625e-07,1.4794e-09,0.00119457,1.23354e-05,7.95789e-08,5.11049e-10,4.19128e-12
56,0.0003162278,0.133377,0.00212475,2.00457e-05,1.64565e-07,1.42614e-09,0.00118665,1.2334e-05,7.95626e-08,5.06486e-10,4.00961e-12
57,0.000273842,0.132127,0.00212348,2.0041e-05,1.63656e-07,1.38556e-09,0.0011851,1.23333e-05,7.95497e-08,5.02598e-10,3.85336e-12
58,0.0002371374,0.131705,0.00212279,2.0037e-05,1.62882e-07,1.34273e-09,0.00118452,1.23327e-05,7.95394e-08,4.99315e-10,3.70366e-12
59,0.0002053525,0.131522,0.00212238,2.00337e-05,1.62228e-07,1.30439e-09,0.00118423,1.23323e-05,7.95313e-08,4.96562e-10,3.56711e-12
60,0.0001778279,0.131432,0.00212215,2.00309e-05,1.61679e-07,1.26631e-09,0.00118406,1.2332e-05,7.95248e-08,4.9427e-10,3.43838e-12
61,0.0001539927,0.131388,0.00212202,2.00285e-05,1.6122e-07,1.22709e-09,0.00118396,1.23318e-05,7.95195e-08,4.92372e-10,3.3148e-12
62,0.0001333521,0.131366,0.00212197,2.00265e-05,1.60838e-07,1.19823e-09,0.00118389,1.23316e-05,7.95152e-08,4.90809e-10,3.21129e-12
63,0.0001154782,0.131358,0.002122,2.00248e-05,1.6052e-07,1.16986e-09,0.00118384,1.23314e-05,7.95117e-08,4.89527e-10,3.11276e-12
64,0.0001,0.131358,0.00212211,2.00234e-05,1.60258e-07,1.14098e-09,0.0011838,1.23313e-05,7.95088e-08,4.88478e-10,3.019e-12
65,8.659643e-05,0.131363,0.00212234,2.00222e-05,1.60041e-07,1.11502e-09,0.00118377,1.23311e-05,7.95063e-08,4.87622e-10,2.93287e-12
66,7.498942e-05,0.131372,0.00212281,2.00212e-05,1.59863e-07,1.08976e-09,0.00118374,1.2331e-05,7.95042e-08,4.86924e-10,2.85142e-12
67,6.493816e-05,0.131382,0.00212381,2.00204e-05,1.59715e-07,1.06812e-09,0.00118372,1.2331e-05,7.95024e-08,4.86356e-10,2.77878e-12
68,5.623413e-05,0.131394,0.00212674,2.00198e-05,1.59593e-07,1.04885e-09,0.00118369,1.23313e-05,7.95008e-08,4.85892e-10,2.71237e-12
69,4.869675e-05,0.131409,0.00214558,2.00194e-05,1.59493e-07,1.02849e-09,0.00118367,1.23348e-05,7.94993e-08,4.85513e-10,2.64777e-12
70,4.216965e-05,0.131425,0.00242752,2.00192e-05,1.5941e-07,1.00989e-09,0.00118364,1.2408e-05,7.9498e-08,4.85204e-10,2.58936e-12
71,3.651741e-05,0.131446,0.00213451,2.00195e-05,1.59341e-07,9.93697e-10,0.00118362,1.23328e-05,7.94968e-08,4.8495e-10,2.5363e-12
72,3.162278e-05,0.131475,0.00273545,2.00205e-05,1.59284e-07,9.79903e-10,0.00118359,1.25328e-05,7.94958e-08,4.84741e-10,2.48978e-12
73,2.73842e-05,0.131517,0.00212948,2.00239e-05,1.59237e-07,9.66013e-10,0.00118357,1.23358e-05,7.94949e-08,4.84568e-10,2.44689e-12
74,2.371374e-05,0.13159,0.00212421,2.00423e-05,1.59198e-07,9.55405e-10,0.00118357,1.23326e-05,7.94955e-08,4.84425e-10,2.41067e-12
75,2.053525e-05,0.131743,0.00212341,5.6574e-05,1.59165e-07,9.45417e-10,0.00118369,1.23317e-05,8.66485e-08,4.84305e-10,2.37849e-12
76,1.778279e-05,0.132173,0.00212362,2.00426e-05,1.59137e-07,9.36866e-10,0.00118429,1.23313e-05,7.94953e-08,4.84205e-10,2.35018e-12
77,1.539927e-05,0.134446,0.00213415,2.00235e-05,1.59114e-07,9.29458e-10,0.00118892,1.23324e-05,7.94918e-08,4.84121e-10,2.32605e-12
78,1.333521e-05,1.32765,0.00212584,2.00205e-05,1.59095e-07,9.23299e-10,0.00663276,1.23327e-05,7.94903e-08,4.8405e-10,2.30593e-12
79,1.154782e-05,0.135099,0.00212508,2.00199e-05,1.59079e-07,9.17727e-10,0.0011972,1.23316e-05,7.9489e-08,4.8399e-10,2.28851e-12
80,1e-05,0.132477,0.00212974,2.00203e-05,1.59066e-07,9.13684e-10,0.00118812,1.23329e-05,7.94878e-08,4.83938e-10,2.27397e-12
81,8.659643e-06,0.132118,0.00212429,2.00213e-05,1.59055e-07,9.09863e-10,0.00118629,1.23314e-05,7.94866e-08,4.83893e-10,2.26255e-12
82,7.498942e-06,0.132594,0.00212435,2.0023e-05,1.59047e-07,9.06912e-10,0.00118654,1.23311e-05,7.94852e-08,4.83855e-10,2.25256e-12
83,6.493816e-06,0.153846,0.00212475,2.00259e-05,1.5904e-07,9.04263e-10,0.0012368,1.2331e-05,7.94836e-08,4.83821e-10,2.24413e-12
84,5.623413e-06,0.135086,0.00212588,2.00308e-05,1.59036e-07,9.02297e-10,0.00119597,1.23309e-05,7.94817e-08,4.83792e-10,2.23745e-12
85,4.869675e-06,0.132298,0.00229001,2.00402e-05,1.59034e-07,9.00443e-10,0.00118767,1.23987e-05,7.94793e-08,4.83767e-10,2.23147e-12
86,4.216965e-06,0.131889,0.0021277,2.00627e-05,1.59036e-07,8.9914e-10,0.00118623,1.23336e-05,7.94758e-08,4.83744e-10,2.22679e-12
87,3.651741e-06,0.13175,0.00212754,2.01623e-05,1.59044e-07,8.97906e-10,0.00118565,1.23325e-05,7.94713e-08,4.83724e-10,2.22351e-12
88,3.162278e-06,0.13169,0.0021318,0.000110884,1.59064e-07,8.97016e-10,0.00118533,1.23331e-05,1.06715e-07,4.83707e-10,2.22102e-12
89,2.73842e-06,0.131666,0.00233104,2.03114e-05,1.5912e-07,8.96181e-10,0.00118513,1.23775e-05,7.95283e-08,4.83692e-10,2.21766e-12
90,2.371374e-06,0.131669,0.00214053,2.09119e-05,1.59338e-07,8.95613e-10,0.001185,1.23348e-05,7.95659e-08,4.83685e-10,2.21563e-12
91,2.053525e-06,0.131713,0.00212975,4.88561e-05,1.62683e-07,8.95065e-10,0.00118495,1.23324e-05,8.48007e-08,4.83832e-10,2.21495e-12
92,1.778279e-06,0.131858,0.0021286,2.06758e-05,1.60958e-07,8.94651e-10,0.00118509,1.23321e-05,7.95825e-08,4.83804e-10,2.21404e-12
93,1.539927e-06,0.13243,0.00212867,2.02434e-05,1.59246e-07,8.94276e-10,0.00118618,1.2332e-05,7.95217e-08,4.83674e-10,2.2126e-12
94,1.333521e-06,0.13846,0.0021292,2.01624e-05,1.59083e-07,8.93927e-10,0.00120182,1.23321e-05,7.95053e-08,4.83651e-10,2.21072e-12
95,1.154782e-06,0.148541,0.00213006,2.01701e-05,1.59037e-07,8.93733e-10,0.00124299,1.23322e-05,7.94979e-08,4.83639e-10,2.21062e-12
96,1e-06,0.133215,0.00213135,2.03554e-05,1.59019e-07,8.93497e-10,0.0011917,1.23324e-05,7.95003e-08,4.83629e-10,2.20934e-12
97,8.659643e-07,0.132188,0.00213325,3.20265e-05,1.5901e-07,8.9334e-10,0.00118793,1.23328e-05,8.07093e-08,4.83622e-10,2.20935e-12
98,7.498942e-07,0.131903,0.0021362,2.05198e-05,1.59005e-07,8.93193e-10,0.00118679,1.23333e-05,7.95751e-08,4.83615e-10,2.20878e-12
99,6.493816e-07,0.131782,0.00214114,2.01338e-05,1.59003e-07,8.93072e-10,0.00118627,1.23342e-05,7.95184e-08,4.83609e-10,2.20808e-12
100,5.623413e-07,0.131718,0.00215041,2.00752e-05,1.59003e-07,8.93022e-10,0.00118597,1.23359e-05,7.9506e-08,4.83604e-10,2.20803e-12
101,4.869675e-07,0.131679,0.00217131,2.00589e-05,1.59003e-07,8.92938e-10,0.00118579,1.23399e-05,7.95002e-08,4.83599e-10,2.20691e-12
102,4.216965e-07,0.131654,0.00223689,2.00604e-05,1.59004e-07,8.92862e-10,0.00118566,1.23524e-05,7.94965e-08,4.83595e-10,2.20706e-12
103,3.651741e-07,0.131636,0.00270648,2.0105e-05,1.59006e-07,8.92852e-10,0.00118557,1.24517e-05,7.94943e-08,4.83591e-10,2.20732e-12
104,3.162278e-07,0.131624,0.00428286,2.28721e-05,1.59008e-07,8.93159e-10,0.0011855,1.29076e-05,7.9667e-08,4.83587e-10,2.20654e-12
105,2.73842e-07,0.131614,0.00228961,2.01596e-05,1.59013e-07,8.93865e-10,0.00118545,1.23616e-05,7.95159e-08,4.83583e-10,2.20666e-12
106,2.371374e-07,0.131607,0.00217645,2.00516e-05,1.5902e-07,9.0754e-10,0.00118541,1.23402e-05,7.95006e-08,4.83579e-10,2.20642e-12
107,2.053525e-07,0.131601,0.00214873,2.00361e-05,1.59045e-07,9.0423e-10,0.00118537,1.23352e-05,7.94968e-08,4.83575e-10,2.20711e-12
108,1.778279e-07,0.131597,0.00213809,2.00339e-05,1.62033e-07,8.93717e-10,0.00118535,1.23333e-05,7.94949e-08,4.8367e-10,2.20642e-12
109,1.539927e-07,0.131593,0.00213297,2.00511e-05,1.59082e-07,8.9303e-10,0.00118533,1.23324e-05,7.94945e-08,4.8358e-10,2.20677e-12
110,1.333521e-07,0.13159,0.00213014,5.21058e-05,1.5908e-07,8.93114e-10,0.00118531,1.23319e-05,8.38101e-08,4.83573e-10,2.2063e-12
111,1.154782e-07,0.131587,0.00212843,2.005e-05,1.59136e-07,8.92577e-10,0.00118529,1.23316e-05,7.94959e-08,4.8357e-10,2.20618e-12
112,1e-07,0.131585,0.00212732,2.00276e-05,1.59316e-07,8.92526e-10,0.00118528,1.23314e-05,7.94929e-08,4.83573e-10,2.2064e-12
113,8.659643e-08,0.131583,0.00212657,2.00231e-05,1.60416e-07,8.92631e-10,0.00118527,1.23312e-05,7.94918e-08,4.83622e-10,2.20571e-12
114,7.498942e-08,0.131582,0.00212604,2.00214e-05,2.34856e-07,8.92568e-10,0.00118526,1.23311e-05,7.94911e-08,4.89753e-10,2.20602e-12
115,6.493816e-08,0.131581,0.00212565,2.00205e-05,1.62795e-07,8.92601e-10,0.00118525,1.23311e-05,7.94906e-08,4.83796e-10,2.20575e-12
116,5.623413e-08,0.13158,0.00212536,2.00201e-05,1.59365e-07,8.92469e-10,0.00118525,1.2331e-05,7.94902e-08,4.83604e-10,2.2059e-12
117,4.869675e-08,0.131579,0.00212513,2.00199e-05,1.59158e-07,8.92527e-10,0.00118524,1.2331e-05,7.94899e-08,4.83583e-10,2.20549e-12
118,4.216965e-08,0.131578,0.00212496,2.00198e-05,1.59092e-07,8.92663e-10,0.00118524,1.23309e-05,7.94896e-08,4.83574e-10,2.20585e-12
119,3.651741e-08,0.131577,0.00212482,2.002e-05,1.59061e-07,8.92829e-10,0.00118523,1.23309e-05,7.94893e-08,4.83569e-10,2.20537e-12
120,3.162278e-08,0.131577,0.00212471,2.00204e-05,1.59046e-07,8.94212e-10,0.00118523,1.23309e-05,7.9489e-08,4.83565e-10,2.20551e-12
121,2.73842e-08,0.131576,0.00212462,2.00209e-05,1.59036e-07,8.95344e-10,0.00118523,1.23309e-05,7.94888e-08,4.83562e-10,2.20574e-12
122,2.371374e-08,0.131576,0.00212455,2.00219e-05,1.59031e-07,8.92828e-10,0.00118522,1.23309e-05,7.94887e-08,4.8356e-10,2.20514e-12
123,2.053525e-08,0.131576,0.00212449,2.00234e-05,1.59027e-07,8.93145e-10,0.00118522,1.23309e-05,7.94886e-08,4.83558e-10,2.20536e-12
124,1.778279e-08,0.131575,0.00212444,2.00263e-05,1.59024e-07,9.02586e-10,0.00118522,1.23308e-05,7.94887e-08,4.83556e-10,2.20523e-12
125,1.539927e-08,0.131575,0.0021244,2.00332e-05,1.59023e-07,8.94256e-10,0.00118522,1.23308e-05,7.94892e-08,4.83554e-10,2.20562e-12
126,1.333521e-08,0.131575,0.00212436,2.00634e-05,1.59023e-07,8.93976e-10,0.00118522,1.23308e-05,7.94921e-08,4.83552e-10,2.20537e-12
127,1.154782e-08,0.131575,0.00212433,2.37242e-05,1.59024e-07,8.94333e-10,0.00118521,1.23308e-05,7.99075e-08,4.83551e-10,2.20554e-12
128,1e-08,0.131574,0.00212431,2.00735e-05,1.5903e-07,8.93176e-10,0.00118521,1.23308e-05,7.94926e-08,4.83549e-10,2.20497e-12
129,8.659643e-09,0.131574,0.00212429,2.00322e-05,1.59055e-07,8.94064e-10,0.00118521,1.23308e-05,7.94881e-08,4.83548e-10,2.20579e-12
130,7.498942e-09,0.131574,0.00212427,2.00265e-05,1.59294e-07,8.93092e-10,0.00118521,1.23308e-05,7.94873e-08,4.83553e-10,2.20543e-12
131,6.493816e-09,0.131574,0.00212426,2.00253e-05,1.59653e-07,8.93386e-10,0.00118521,1.23307e-05,7.9487e-08,4.8359e-10,2.20574e-12
132,5.623413e-09,0.131574,0.00212425,2.00252e-05,1.59077e-07,8.95922e-10,0.00118521,1.23307e-05,7.94867e-08,4.83552e-10,2.20535e-12
133,4.869675e-09,0.131574,0.00212426,2.00257e-05,1.59041e-07,9.01123e-10,0.00118521,1.23307e-05,7.94865e-08,4.83547e-10,2.20574e-12
134,4.216965e-09,0.131574,0.00212438,2.00264e-05,1.59031e-07,8.9702e-10,0.00118521,1.23306e-05,7.94863e-08,4.83545e-10,2.20547e-12
135,3.651741e-09,0.131574,0.0143218,2.00274e-05,1.59027e-07,9.28649e-10,0.00118521,1.59954e-05,7.94861e-08,4.83543e-10,2.20668e-12
136,3.162278e-09,0.131574,0.0021246,2.00286e-05,1.59026e-07,1.26746e-09,0.00118521,1.23309e-05,7.94859e-08,4.83542e-10,2.22499e-12
137,2.73842e-09,0.131574,0.00212442,2.00303e-05,1.59026e-07,1.31949e-09,0.00118521,1.23308e-05,7.94858e-08,4.8354e-10,2.22878e-12
138,2.371374e-09,0.131574,0.00212442,2.00324e-05,1.59026e-07,1.01892e-09,0.00118521,1.23307e-05,7.94855e-08,4.83539e-10,2.21232e-12
139,2.053525e-09,0.131574,0.0021245,2.00355e-05,1.59028e-07,9.02949e-10,0.00118521,1.23307e-05,7.94853e-08,4.83538e-10,2.20606e-12
140,1.778279e-09,0.131573,0.00212467,2.00399e-05,1.59035e-07,9.08672e-10,0.00118521,1.23306e-05,7.94851e-08,4.83536e-10,2.20662e-12
141,1.539927e-09,0.131573,0.00212505,2.00471e-05,1.71221e-07,9.10127e-10,0.00118521,1.23305e-05,7.94849e-08,4.84067e-10,2.20668e-12
142,1.333521e-09,0.131573,0.00212603,2.00618e-05,1.59039e-07,8.96759e-10,0.00118521,1.23303e-05,7.94849e-08,4.83534e-10,2.20533e-12
143,1.154782e-09,0.131573,0.00212952,2.01332e-05,1.59035e-07,9.0219e-10,0.00118521,1.23301e-05,7.94885e-08,4.83532e-10,2.20612e-12
144,1e-09,0.131573,0.00216174,2.01525e-05,1.59038e-07,8.9905e-10,0.00118521,1.23302e-05,7.94974e-08,4.83531e-10,2.20592e-12
145,8.659643e-10,0.131573,0.00228946,2.01437e-05,1.59041e-07,9.18974e-10,0.00118521,1.23476e-05,7.94875e-08,4.83529e-10,2.20734e-12
146,7.498942e-10,0.131573,0.00213632,2.03464e-05,1.59047e-07,9.07296e-10,0.00118521,1.23333e-05,7.94927e-08,4.83528e-10,2.20629e-12
147,6.493816e-10,0.131573,0.00212867,2.25375e-05,1.59057e-07,9.12297e-10,0.00118521,1.23321e-05,7.95879e-08,4.83526e-10,2.20706e-12
148,5.623413e-10,0.131573,0.00212667,2.32504e-05,1.59071e-07,9.24768e-10,0.00118521,1.23317e-05,7.96868e-08,4.83525e-10,2.20748e-12
149,4.869675e-10,0.131573,0.00212584,2.03657e-05,1.5909e-07,9.1698e-10,0.00118521,1.23316e-05,7.95122e-08,4.83523e-10,2.20666e-12
150,4.216965e-10,0.131573,0.00212541,2.01451e-05,1.59125e-07,9.08742e-10,0.00118521,1.23314e-05,7.94965e-08,4.83522e-10,2.20611e-12
151,3.651741e-10,0.131573,0.00212516,2.01049e-05,1.59189e-07,9.28774e-10,0.00118521,1.23314e-05,7.94906e-08,4.83522e-10,2.20704e-12
152,3.162278e-10,0.131573,0.002125,2.06232e-05,1.5933e-07,9.19645e-10,0.00118521,1.23313e-05,7.95263e-08,4.83524e-10,2.20707e-12
153,2.73842e-10,0.131573,0.00212489,2.00636e-05,1.59722e-07,1.10177e-09,0.00118521,1.23313e-05,7.94924e-08,4.83536e-10,2.21498e-12
154,2.371374e-10,0.131573,0.00212481,2.00459e-05,1.61866e-07,1.099e-09,0.00118521,1.23312e-05,7.94901e-08,4.83633e-10,2.21422e-12
155,2.053525e-10,0.131573,0.00212476,2.00393e-05,1.37576e-06,1.09718e-09,0.00118521,1.23312e-05,7.9489e-08,7.51135e-10,2.21399e-12
156,1.778279e-10,0.131573,0.00212474,2.00358e-05,1.62272e-07,1.83938e-09,0.00118521,1.23312e-05,7.94883e-08,4.83769e-10,2.26254e-12
157,1.539927e-10,0.131573,0.00212475,2.00337e-05,1.60091e-07,1.13279e-08,0.00118521,1.23312e-05,7.94878e-08,4.83602e-10,4.15635e-12
158,1.333521e-10,0.131573,0.00212487,2.00324e-05,1.62317e-07,3.37379e-09,0.00118521,1.23311e-05,7.94874e-08,4.83744e-10,2.42924e-12
159,1.154782e-10,0.131573,0.00212602,2.00316e-05,1.59346e-07,1.56153e-09,0.00118521,1.2331e-05,7.9487e-08,4.83551e-10,2.24374e-12
160,1e-10,0.131573,0.00214124,2.00311e-05,1.59236e-07,1.23542e-09,0.00118521,1.23327e-05,7.94868e-08,4.83538e-10,2.22271e-12
161,8.659643e-11,0.131573,0.00212524,2.00309e-05,1.59219e-07,1.30967e-09,0.00118521,1.23313e-05,7.94865e-08,4.83532e-10,2.22688e-12
162,7.498942e-11,0.131573,0.00212478,2.00309e-05,1.5948e-07,9.39142e-10,0.00118521,1.23313e-05,7.94863e-08,4.83541e-10,2.20869e-12
163,6.493816e-11,0.131573,0.00212467,2.0031e-05,1.59303e-07,1.04921e-09,0.00118521,1.23312e-05,7.94861e-08,4.83525e-10,2.21437e-12
164,5.623413e-11,0.131573,0.00212462,2.00314e-05,1.59516e-07,1.12685e-09,0.00118521,1.23312e-05,7.94859e-08,4.83528e-10,2.2189e-12
165,4.869675e-11,0.131573,0.00212459,2.00319e-05,1.60595e-07,1.08867e-09,0.00118521,1.23312e-05,7.94857e-08,4.83568e-10,2.21712e-12
166,4.216965e-11,0.131573,0.00212457,2.00328e-05,3.39869e-07,1.06154e-09,0.00118521,1.23312e-05,7.94855e-08,4.9704e-10,2.21548e-12
167,3.651741e-11,0.131573,0.00212456,2.00347e-05,1.61988e-07,1.00793e-09,0.00118521,1.23312e-05,7.94853e-08,4.83652e-10,2.21194e-12
168,3.162278e-11,0.131573,0.00212455,2.00409e-05,1.61541e-07,1.32358e-09,0.00118521,1.23312e-05,7.9485e-08,4.83599e-10,2.22677e-12
169,2.73842e-11,0.131573,0.00212454,2.01982e-05,1.69387e-07,1.43813e-09,0.00118521,1.23312e-05,7.94889e-08,4.83809e-10,2.23912e-12
170,2.371374e-11,0.131573,0.00212453,2.00561e-05,1.93863e-07,1.21665e-09,0.00118521,1.23312e-05,7.94873e-08,4.85119e-10,2.21955e-12
171,2.053525e-11,0.131573,0.00212453,2.00381e-05,6.78504e-07,1.65809e-09,0.00118521,1.23312e-05,7.94856e-08,5.52559e-10,2.24906e-12
172,1.778279e-11,0.131573,0.00212452,2.00368e-05,1.79225e-07,3.13916e-09,0.00118521,1.23312e-05,7.94852e-08,4.84819e-10,2.35411e-12
173,1.539927e-11,0.131573,0.00212452,2.00374e-05,1.65739e-07,4.13147e-09,0.00118521,1.23312e-05,7.94849e-08,4.83975e-10,2.48543e-12
174,1.333521e-11,0.131573,0.00212451,2.00385e-05,1.62696e-07,6.66643e-09,0.00118521,1.23311e-05,7.94846e-08,4.83784e-10,3.04214e-12
175,1.154782e-11,0.131573,0.00212451,2.00402e-05,1.61375e-07,4.407e-09,0.00118521,1.23311e-05,7.94844e-08,4.83699e-10,2.59318e-12
176,1e-11,0.131573,0.00212451,2.00422e-05,1.60749e-07,2.16369e-09,0.00118521,1.23311e-05,7.94842e-08,4.83656e-10,2.2945e-12
177,8.659643e-12,0.131573,0.00212451,2.00449e-05,1.60295e-07,1.41831e-09,0.00118521,1.23311e-05,7.9484e-08,4.83625e-10,2.23611e-12
178,7.498942e-12,0.131573,0.0021245,2.00482e-05,1.60094e-07,1.85178e-09,0.00118521,1.23311e-05,7.94838e-08,4.8361e-10,2.27058e-12
179,6.493816e-12,0.131573,0.0021245,2.00525e-05,1.59927e-07,1.44494e-09,0.00118521,1.23311e-05,7.94836e-08,4.83597e-10,2.23351e-12
180,5.623413e-12,0.131573,0.0021245,2.0058e-05,1.59758e-07,1.71501e-09,0.00118521,1.23311e-05,7.94835e-08,4.83584e-10,2.25133e-12
181,4.869675e-12,0.131573,0.0021245,2.00652e-05,1.59692e-07,2.15628e-09,0.00118521,1.23311e-05,7.94833e-08,4.83579e-10,2.29482e-12
182,4.216965e-12,0.131573,0.0021245,2.00746e-05,1.59581e-07,1.68331e-09,0.00118521,1.23311e-05,7.94833e-08,4.83569e-10,2.24751e-12
183,3.651741e-12,0.131573,0.00212449,2.00869e-05,1.59497e-07,3.40965e-09,0.00118521,1.23311e-05,7.94833e-08,4.83562e-10,2.36259e-12
184,3.162278e-12,0.131573,0.00212449,2.01033e-05,1.5944e-07,3.07044e-09,0.00118521,1.23311e-05,7.94835e-08,4.83556e-10,2.39578e-12
185,2.73842e-12,0.131573,0.00212449,2.01254e-05,1.59396e-07,5.11257e-09,0.00118521,1.23311e-05,7.94838e-08,4.83551e-10,2.71474e-12
186,2.371374e-12,0.131573,0.00212449,2.01554e-05,1.59344e-07,4.16157e-09,0.00118521,1.23311e-05,7.94846e-08,4.83545e-10,2.55291e-12
187,2.053525e-12,0.131573,0.00212449,2.01966e-05,1.59303e-07,9.16054e-09,0.00118521,1.2331e-05,7.94858e-08,4.83541e-10,3.60705e-12
188,1.778279e-12,0.131573,0.0021245,2.02538e-05,1.59251e-07,2.07391e-08,0.00118521,1.2331e-05,7.94878e-08,4.83534e-10,6.86048e-12
189,1.539927e-12,0.131573,0.0021245,2.03346e-05,1.59237e-07,4.32746e-08,0.00118521,1.2331e-05,7.94911e-08,4.83531e-10,1.3717e-11
190,1.333521e-12,0.131573,0.00212451,2.04503e-05,1.59222e-07,2.96745e-08,0.00118521,1.2331e-05,7.94962e-08,4.83527e-10,9.37485e-12
191,1.154782e-12,0.131573,0.00212452,2.06195e-05,1.59235e-07,1.31694e-07,0.00118521,1.2331e-05,7.95044e-08,4.83524e-10,3.73303e-11
192,1e-12,0.131573,0.00212453,2.08733e-05,1.59266e-07,1.11283e-08,0.00118521,1.23309e-05,7.95176e-08,4.8352e-10,3.85816e-12


==> numerical/results/onedim_profile.csv <==
x,u,p2_g1,p2_gp,p3_g1,p3_gp,p4_g1,p4_gp,p5_g1,p5_gp,p7_g1,p7_gp
-1.0,0.0,0.003851523996,0.000480907551,-0.0001268847759,-6.560171408e-7,-8.540755669e-6,-1.450019026e-9,1.930708524e-7,6.010032336e-12,-1.768902745e-10,-1.399174915e-14
-0.99,0.009999833334,0.01461865137,0.01121472473,0.009907077006,0.01003147506,0.009986345177,0.009995044537,0.009999898222,0.009999709499,0.009999833355,0.009999833527
-0.98,0.01999866669,0.02533786495,0.02190164253,0.01993637367,0.0200590897,0.01998123422,0.01999006926,0.01999864069,0.01999845525,0.0199986668,0.01999866697
-0.97,0.0299955002,0.03600916473,0.03254166095,0.02996014702,0.0300813259,0.02997503355,0.02998398139,0.0299954156,0.0299952325,0.02999550032,0.02999550049
-0.96,0.03998933419,0.04663255072,0.04313478,0.03997753888,0.04009732165,0.0399666551,0.03997569432,0.03998921864,0.03998903705,0.03998933425,0.03998933442
-0.95,0.04997916927,0.05720802291,0.05368099967,0.04998769106,0.05010621497,0.04995501556,0.04996412619,0.04997904616,0.04997886533,0.04997916925,0.04997916943
-0.94,0.05996400648,0.06773558131,0.06418031997,0.05998974537,0.06010714384,0.0599390364,0.05994819983,0.05996389524,0.05996371453,0.05996400636,0.05996400653
-0.93,0.06994284734,0.07821522591,0.0746327409,0.06998284361,0.07009924628,0.06991764384,0.06992684284,0.0699427638,0.06994258267,0.06994284711,0.06994284728
-0.92,0.07991469397,0.08864695671,0.08503826245,0.07996612761,0.08008166027,0.07988976888,0.07989898753,0.07991465068,0.07991446867,0.07991469363,0.07991469381
-0.91,0.0898785492,0.09903077372,0.09539688463,0.08993873917,0.09005352382,0.08985434727,0.08986357093,0.08987855572,0.08987837242,0.08987854877,0.08987854895
-0.9,0.09983341665,0.1093666769,0.1057086074,0.09989982011,0.1000139749,0.09981031953,0.09981953481,0.09983347983,0.09983329495,0.09983341614,0.09983341632
-0.89,0.1097783008,0.1196546663,0.1159734309,0.1098485122,0.1099621516,0.1097566309,0.1097658257,0.1097784251,0.1097782384,0.1097783003,0.1097783005
-0.88,0.1197122073,0.129894742,0.1261913549,0.1197839574,0.1198971918,0.1196922316,0.1197013947,0.119712395,0.1197122062,0.1197122067,0.1197122069
-0.87,0.1296341426,0.1400869038,0.1363623796,0.1297052973,0.1298182336,0.1296160762,0.1296251979,0.1296343941,0.1296342032,0.129634142,0.1296341422
-0.86,0.1395431146,0.1502311518,0.1464865049,0.1396116738,0.1397244149,0.1395271244,0.1395361959,0.1395434286,0.1395432355,0.139543114,0.1395431142
-0.85,0.1494381325,0.160327486,0.1565637308,0.1495022288,0.1496148738,0.1494243406,0.1494333542,0.1494385062,0.1494383108,0.1494381319,0.1494381321
-0.84,0.1593182066,0.1703759065,0.1665940574,0.1593761041,0.1594887483,0.1593066938,0.1593156428,0.1593186362,0.1593184386,0.1593182061,0.1593182063
-0.83,0.1691823491,0.1803764131,0.1765774845,0.1692324414,0.1693451763,0.1691731579,0.1691820366,0.1691828295,0.1691826297,0.1691823486,0.1691823488
-0.82,0.1790295734,0.190329006,0.1865140123,0.1790703825,0.1791832959,0.1790227116,0.1790315153,0.1790300989,0.179029897,0.179029573,0.1790295732
-0.81,0.188858895,0.200233685,0.1964036408,0.1888890694,0.189002245,0.1888543382,0.1888630631,0.188859459,0.1888592552,0.1888588947,0.1888588948
-0.8,0.1986693308,0.2100904503,0.2062463698,0.1986876437,0.1988011617,0.1986670259,0.1986756691,0.1986699265,0.1986697209,0.1986693306,0.1986693307
-0.79,0.2084598998,0.2198993017,0.2160421995,0.2084652474,0.208579184,0.2084597677,0.208468327,0.2084605199,0.2084603126,0.2084598997,0.2084598999
-0.78,0.2182296231,0.2296602394,0.2257911298,0.2182210221,0.2183354498,0.2182315611,0.2182400354,0.2182302599,0.2182300513,0.218229623,0.2182296232
-0.77,0.2279775235,0.2393732632,0.2354931607,0.2279541098,0.2280690971,0.2279814088,0.2279897975,0.2279781697,0.2279779598,0.2279775236,0.2279775237
-0.76,0.2377026264,0.2490383733,0.2451482923,0.2376636523,0.2377792641,0.2377083179,0.2377166212,0.2377032743,0.2377030634,0.2377026265,0.2377026267
-0.75,0.2474039593,0.2586555696,0.2547565244,0.2473487913,0.2474650885,0.2474113003,0.2474195193,0.2474046016,0.2474043899,0.2474039594,0.2474039596
-0.74,0.2570805519,0.2682248521,0.2643178572,0.2570086686,0.2571257086,0.2570893729,0.2570975091,0.2570811816,0.2570809694,0.2570805521,0.2570805523
-0.73,0.2667314367,0.2777462207,0.2738322907,0.2666424261,0.2667602622,0.2667415571,0.2667496128,0.266732047,0.2667318345,0.266731437,0.2667314371
-0.72,0.2763556486,0.2872196756,0.2832998247,0.2762492056,0.2763678873,0.2763668793,0.2763748573,0.2763562332,0.2763560206,0.2763556489,0.276355649
-0.71,0.2859522251,0.2966452167,0.2927204594,0.285828149,0.285947722,0.2859643704,0.2859722741,0.2859527782,0.2859525658,0.2859522254,0.2859522256
-0.7,0.2955202067,0.306022844,0.3020941947,0.2953783979,0.2954989043,0.2955330663,0.2955408997,0.2955207229,0.295520511,0.295520207,0.2955202072
-0.69,0.3050586364,0.3153525575,0.3114210306,0.3048990942,0.3050205721,0.3050720076,0.3050797749,0.3050591113,0.3050589,0.3050586368,0.3050586369
-0.68,0.3145665606,0.3246343572,0.3207009672,0.3143893798,0.3145118635,0.3145802395,0.3145879457,0.31456699,0.3145667796,0.3145665609,0.3145665611
-0.67,0.3240430284,0.3338682431,0.3299340043,0.3238483965,0.3239719164,0.3240568122,0.3240644626,0.3240434089,0.3240431997,0.3240430287,0.3240430288
-0.66,0.3334870921,0.3430542152,0.3391201422,0.3332752859,0.3333998689,0.3335007806,0.3335083807,0.3334874212,0.3334872132,0.3334870924,0.3334870925
-0.65,0.3428978075,0.3521922735,0.3482593806,0.3426691901,0.342794859,0.3429112042,0.3429187601,0.3428980831,0.3428978766,0.3428978076,0.3428978078
-0.64,0.3522742333,0.361282418,0.3573517196,0.3520292507,0.3521560246,0.3522871475,0.3522946654,0.3522744542,0.3522742494,0.3522742334,0.3522742336
-0.63,0.361615432,0.3703246487,0.3663971593,0.3613546097,0.3614825037,0.3616276796,0.3616351661,0.3616155977,0.3616153947,0.361615432,0.3616154322
-0.62,0.3709204694,0.3793189657,0.3753956996,0.3706444087,0.3707734345,0.3709318745,0.3709393363,0.3709205801,0.3709203791,0.3709204694,0.3709204696
-0.61,0.3801884151,0.3882653688,0.3843473405,0.3798977897,0.3800279547,0.3801988108,0.3802062549,0.3801884717,0.3801882727,0.380188415,0.3801884152
-0.6,0.3894183423,0.3971638581,0.3932520821,0.3891138944,0.3892452026,0.3894275719,0.3894350055,0.3894183462,0.3894181494,0.3894183421,0.3894183423
-0.59,0.398609328,0.4060144337,0.4021099243,0.3982918646,0.398424316,0.3986172461,0.3986246765,0.3986092815,0.3986090869,0.3986093277,0.3986093279
-0.58,0.4077604531,0.4148170954,0.4109208671,0.4074308422,0.4075644329,0.4077669265,0.4077743608,0.4077603589,0.4077601667,0.4077604527,0.4077604529
-0.57,0.4168708024,0.4235718433,0.4196849105,0.4165299689,0.4166646914,0.4168757106,0.4168831564,0.416870664,0.4168704741,0.416870802,0.4168708022
-0.56,0.4259394651,0.4322786775,0.4284020545,0.4255883867,0.4257242295,0.425942701,0.4259501656,0.4259392862,0.4259390986,0.4259394646,0.4259394648
-0.55,0.4349655341,0.4409375978,0.4370722992,0.4346052372,0.4347421851,0.434967005,0.4349744958,0.4349653192,0.434965134,0.4349655336,0.4349655337
-0.54,0.443948107,0.4495486044,0.4456956445,0.4435796623,0.4437176963,0.4439477347,0.443955259,0.4439478609,0.4439476779,0.4439481064,0.4439481065
-0.53,0.4528862854,0.4581116972,0.4542720905,0.4525108038,0.452649901,0.4528840067,0.4528915718,0.4528860132,0.4528858325,0.4528862847,0.4528862849
-0.52,0.4617791755,0.4666268761,0.462801637,0.4613978036,0.4615379373,0.4617749428,0.4617825557,0.4617788828,0.4617787042,0.4617791748,0.461779175
-0.51,0.4706258882,0.4750941413,0.4712842842,0.4702398033,0.4703809431,0.4706196691,0.4706273368,0.4706255805,0.470625404,0.4706258875,0.4706258876
-0.5,0.4794255386,0.4835134927,0.479720032,0.479035945,0.4791780565,0.4794173169,0.4794250461,0.479425222,0.4794250474,0.4794255379,0.4794255381
-0.49,0.4881772469,0.4918849302,0.4881088804,0.4877853703,0.4879284155,0.488167022,0.488174819,0.4881769274,0.4881767545,0.4881772462,0.4881772463
-0.48,0.4968801378,0.500208454,0.4964508295,0.496487221,0.496631158,0.4968679249,0.4968757961,0.4968798216,0.4968796503,0.4968801371,0.4968801373
-0.47,0.5055333412,0.508484064,0.5047458791,0.5051406391,0.505285422,0.5055191711,0.5055271223,0.5055330342,0.5055328643,0.5055333405,0.5055333407
-0.46,0.5141359917,0.5167117602,0.5129940294,0.5137447662,0.5138903456,0.5141199107,0.5141279475,0.5141357,0.5141355313,0.514135991,0.5141359912
-0.45,0.5226872289,0.5248915426,0.5211952804,0.5222987443,0.5224450668,0.5226692986,0.5226774261,0.5226869584,0.5226867907,0.5226872283,0.5226872285
-0.44,0.5311861979,0.5330234112,0.5293496319,0.530801715,0.5309487235,0.5311664946,0.5311747175,0.5311859542,0.5311857872,0.5311861974,0.5311861976
-0.43,0.5396320487,0.541107366,0.5374570841,0.5392528203,0.5394004538,0.539610663,0.5396189857,0.5396318371,0.5396316707,0.5396320482,0.5396320484
-0.42,0.5480239368,0.549143407,0.5455176369,0.547651202,0.5477993957,0.5480009731,0.5480093992,0.5480237623,0.5480235961,0.5480239364,0.5480239366
-0.41,0.5563610229,0.5571315342,0.5535312903,0.5559960018,0.5561446871,0.5563365988,0.5563451317,0.5563608902,0.556360724,0.5563610226,0.5563610228
-0.4,0.5646424734,0.5650717476,0.5614980444,0.5642863615,0.564435466,0.5646167189,0.5646253612,0.5646423866,0.56464222,0.5646424731,0.5646424733
-0.39,0.5728674601,0.5729640472,0.5694178991,0.572521423,0.5726708705,0.5728405168,0.5728492706,0.5728674228,0.5728672556,0.5728674599,0.5728674601
-0.38,0.5810351605,0.580808433,0.5772908544,0.5807003282,0.5808500386,0.5810071809,0.5810160476,0.5810351757,0.5810350076,0.5810351604,0.5810351606
-0.37,0.5891447579,0.588604905,0.5851169103,0.5888222187,0.5889721082,0.5891159042,0.5891248845,0.589144828,0.5891446587,0.5891447579,0.5891447581
-0.36,0.5971954414,0.5963534633,0.5928960669,0.5968862364,0.5970362174,0.5971658844,0.5971749785,0.5971955681,0.5971953973,0.5971954414,0.5971954416
-0.35,0.6051864057,0.6040541077,0.600628324,0.6048915232,0.6050415041,0.6051563241,0.6051655312,0.6051865901,0.6051864176,0.6051864059,0.6051864061
-0.34,0.613116852,0.6117068383,0.6083136818,0.6128372208,0.6129871064,0.6130864306,0.6130957493,0.6131170942,0.6131169197,0.6131168522,0.6131168524
-0.33,0.620985987,0.6193116552,0.6159521403,0.620722471,0.6208721622,0.6209554161,0.620964844,0.6209862867,0.6209861098,0.6209859873,0.6209859875
-0.32,0.628793024,0.6268685582,0.6235436993,0.6285464157,0.6286958096,0.6287624974,0.6287720313,0.6287933798,0.6287932003,0.6287930243,0.6287930245
-0.31,0.6365371822,0.6343775475,0.631088359,0.6363081967,0.6364571865,0.636506896,0.6365165319,0.636537592,0.6365374098,0.6365371826,0.6365371827
-0.3,0.6442176872,0.6418386229,0.6385861193,0.6440069558,0.644155431,0.6441878384,0.6441975713,0.6442181482,0.6442179629,0.6442176876,0.6442176878
-0.29,0.651833771,0.6492517846,0.6460369802,0.6516418347,0.6517896811,0.6518045557,0.6518143797,0.6518342795,0.651834091,0.6518337714,0.6518337715
-0.28,0.659384672,0.6566170324,0.6534409418,0.6592119754,0.6593590747,0.6593562839,0.6593661919,0.6593852235,0.6593850316,0.6593846723,0.6593846725
-0.27,0.666869635,0.6639343665,0.660798004,0.6667165196,0.6668627499,0.6668422635,0.6668522476,0.6668702245,0.666870029,0.6668696353,0.6668696355
-0.26,0.6742879116,0.6712037868,0.6681081668,0.6741546091,0.6742998446,0.67426174,0.6742717912,0.6742885331,0.674288334,0.6742879119,0.6742879121
-0.25,0.68163876,0.6784252932,0.6753714302,0.6815253857,0.6816694968,0.6816139637,0.6816240717,0.681639407,0.6816392041,0.6816387603,0.6816387604
-0.24,0.6889214451,0.6855988859,0.6825877943,0.6888279913,0.6889708447,0.6888981894,0.688908343,0.6889221104,0.6889219039,0.6889214453,0.6889214454
-0.23,0.6961352386,0.6927245648,0.6897572589,0.6960615677,0.696203026,0.696113677,0.6961238635,0.6961359146,0.6961357044,0.6961352387,0.6961352389
-0.22,0.7032794192,0.6998023299,0.6968798242,0.7032252567,0.703365179,0.7032596909,0.7032698967,0.7032800978,0.703279884,0.7032794192,0.7032794194
-0.21,0.7103532724,0.7068321812,0.7039554902,0.7103182,0.7104564415,0.7103355004,0.7103457104,0.7103539453,0.710353728,0.7103532723,0.7103532725
-0.2,0.7173560909,0.7138141187,0.7109842567,0.7173395395,0.7174759515,0.7173403794,0.7173505775,0.7173567494,0.7173565288,0.7173560907,0.7173560909
-0.19,0.7242871744,0.7207481424,0.7179661239,0.7242884171,0.7244228471,0.7242736068,0.7242837753,0.7242878099,0.7242875863,0.7242871741,0.7242871743
-0.18,0.7311458297,0.7276342523,0.7249010917,0.7311639745,0.7312962662,0.7311344662,0.731144586,0.7311464337,0.7311462075,0.7311458294,0.7311458295
-0.17,0.7379313711,0.7344724484,0.7317891601,0.7379653535,0.7380953469,0.7379222458,0.7379322967,0.7379319352,0.7379317068,0.7379313707,0.7379313708
-0.16,0.74464312,0.7412627307,0.7386303292,0.7446916959,0.7448192272,0.7446362387,0.7446461988,0.7446436363,0.7446434062,0.7446431195,0.7446431196
-0.15,0.7512804051,0.7480050992,0.7454245989,0.7513421437,0.751467045,0.7512757428,0.7512855888,0.7512808666,0.7512806354,0.7512804046,0.7512804047
-0.14,0.7578425629,0.7546995539,0.7521719692,0.7579158385,0.7580379384,0.7578400607,0.7578497678,0.7578429631,0.7578427314,0.7578425623,0.7578425625
-0.13,0.764328937,0.7613460948,0.7588724401,0.7644119222,0.7645310453,0.7643284997,0.7643380416,0.7643292708,0.7643290395,0.7643289364,0.7643289366
-0.12,0.7707388789,0.7679447219,0.7655260117,0.7708295365,0.7709455037,0.7707403721,0.7707497208,0.7707391424,0.7707389124,0.7707388783,0.7707388784
-0.11,0.7770717475,0.7744954353,0.7721326838,0.7771678234,0.7772804518,0.7770749945,0.7770841206,0.7770719386,0.777071711,0.7770717469,0.7770717471
-0.1,0.7833269096,0.7809982348,0.7786924567,0.7834259246,0.7835350273,0.7833316889,0.783340561,0.7833270281,0.783326804,0.7833269091,0.7833269093
-0.09,0.7895037397,0.7874531205,0.7852053301,0.7896029819,0.7897083685,0.7895097815,0.7895183669,0.7895037878,0.7895035684,0.7895037392,0.7895037394
-0.08,0.79560162,0.7938600925,0.7916713041,0.7956981372,0.7957996131,0.7956086036,0.7956168676,0.7956016027,0.7956013894,0.7956016196,0.7956016198
-0.07,0.8016199409,0.8002191506,0.7980903788,0.8017105323,0.8018078994,0.8016274912,0.8016353973,0.801619866,0.8016196604,0.8016199406,0.8016199408
-0.06,0.8075581004,0.806530295,0.8044625541,0.8076393089,0.8077323652,0.8075657849,0.807573295,0.8075579794,0.8075577832,0.8075581002,0.8075581004
-0.05,0.8134155048,0.8127935255,0.8107878301,0.8134836088,0.8135721485,0.8134228302,0.8134299043,0.813415353,0.813415168,0.8134155047,0.8134155049
-0.04,0.8191915683,0.8190088423,0.8170662066,0.819242574,0.8193263874,0.8191979774,0.8192045737,0.8191914054,0.8191912336,0.8191915684,0.8191915686
-0.03,0.8248857133,0.8251762452,0.8232976838,0.8249153462,0.8249942198,0.8248905816,0.8248966561,0.8248855639,0.8248854076,0.8248857135,0.8248857136
-0.02,0.8304973705,0.8312957344,0.8294822616,0.8305010671,0.8305747838,0.8305000024,0.8305055095,0.8304972645,0.830497126,0.8304973706,0.8304973708
-0.01,0.8360259786,0.8373673098,0.83561994,0.8359988788,0.8360672174,0.8360256045,0.8360304964,0.8360259519,0.8360258338,0.8360259787,0.8360259788
0.0,0.8414709848,0.8433909713,0.8417107191,0.8414079228,0.8414706585,0.8414667571,0.841470984,0.8414710799,0.8414709848,0.8414709847,0.8414709848
0.0001,0.8415250108,0.8434507728,0.8417654646,0.8414615684,0.8415246828,0.8415207405,0.8415250101,0.8415251074,0.8415250108,0.8415250107,0.8415250108
0.01,0.8468318446,0.8493474037,0.8471620549,0.8467279793,0.846828471,0.8468228774,0.8468313483,0.84683211,0.8468318716,0.8468318442,0.8468318445
0.02,0.8521080219,0.8552559222,0.852566489,0.8519575519,0.8520955673,0.8520933013,0.8521059622,0.852108515,0.8521081364,0.852108021,0.8521080216
0.03,0.8572989892,0.8611165268,0.8579240214,0.8570957824,0.8572710853,0.8572774121,0.8572942071,0.8572997756,0.8572992603,0.8572989874,0.8572989883
0.04,0.8624042272,0.8669292175,0.863234652,0.8621418125,0.862354163,0.8623745984,0.8623954693,0.862405382,0.8624047334,0.8624042244,0.8624042255
0.05,0.8674232256,0.8726939944,0.8684983809,0.8670947842,0.8673439385,0.8673842532,0.8674091397,0.8674248335,0.8674240556,0.8674232212,0.8674232226
0.06,0.8723554823,0.8784108574,0.873715208,0.8719538391,0.8722395496,0.8723057745,0.8723346139,0.8723576389,0.8723567357,0.8723554759,0.8723554776
0.07,0.8772005043,0.8840798065,0.8788851334,0.8767181192,0.8770401346,0.8771385649,0.8771712924,0.8772033165,0.8772022923,0.8772004952,0.8772004972
0.08,0.8819578069,0.8897008418,0.884008157,0.8813867662,0.8817448312,0.8818820318,0.8819185802,0.8819613942,0.8819602536,0.8819577945,0.8819577968
0.09,0.8866269144,0.8952739632,0.8890842789,0.885958922,0.8863527776,0.8865355874,0.8865758872,0.8866314094,0.8866301574,0.8866268979,0.8866269005
0.1,0.8912073601,0.9007991707,0.8941134991,0.8904337283,0.8908631117,0.8910986487,0.8911426279,0.8912129095,0.8912115511,0.8912073384,0.8912073412
0.11,0.8956986857,0.9062764643,0.8990958175,0.894810327,0.8952749715,0.8955706374,0.8956182218,0.8957054515,0.8957039922,0.8956986577,0.8956986607
0.12,0.9001004422,0.9117058441,0.9040312342,0.8990878599,0.899587495,0.8999509799,0.9000020927,0.9001086026,0.9001070481,0.9001004065,0.9001004098
0.13,0.9044121894,0.9170873099,0.9089197492,0.9032654687,0.9037998203,0.9042391075,0.9042936694,0.9044219396,0.904420296,0.9044121445,0.9044121479
0.14,0.9086334961,0.9224208619,0.9137613624,0.9073422954,0.9079110853,0.9084344563,0.9084923855,0.9086450499,0.9086433235,0.9086334402,0.9086334438
0.15,0.9127639403,0.9277065001,0.9185560738,0.9113174817,0.9119204281,0.9125364669,0.9125976792,0.9127775306,0.9127757282,0.9127638712,0.912763875
0.16,0.9168031088,0.9329442244,0.9233038835,0.9151901694,0.9158269865,0.916544585,0.9166089933,0.9168189895,0.9168171181,0.9168030243,0.9168030282
0.17,0.9207505977,0.9381340347,0.9280047915,0.9189595003,0.9196298987,0.9204582608,0.9205257755,0.9207690444,0.9207671114,0.9207504952,0.9207504991
0.18,0.9246060124,0.9432759313,0.9326587977,0.9226246163,0.9233283026,0.9242769494,0.9243474784,0.9246273238,0.9246253369,0.9246058887,0.9246058927
0.19,0.9283689672,0.9483699139,0.9372659022,0.9261846592,0.9269213363,0.9280001106,0.9280735588,0.9283934666,0.928391434,0.9283688191,0.928368823
0.2,0.932039086,0.9534159827,0.941826105,0.9296387707,0.9304081377,0.931627209,0.9317034788,0.9320671223,0.9320650525,0.9320389094,0.9320389132
0.21,0.9356160016,0.9584141376,0.946339406,0.9329860928,0.9337878448,0.935157714,0.9352367049,0.9356479512,0.9356458532,0.9356157923,0.935615796
0.22,0.9390993563,0.9633643786,0.9508058053,0.9362257671,0.9370595956,0.9385910998,0.9386727084,0.9391356243,0.9391335073,0.9390991096,0.939099113
0.23,0.9424888019,0.9682667058,0.9552253028,0.9393569356,0.9402225282,0.9419268451,0.9420109654,0.9425298236,0.9425276974,0.9424885124,0.9424885154
0.24,0.9457839994,0.973121119,0.9595978986,0.9423787399,0.9432757804,0.9451644336,0.9452509565,0.945830242,0.9458281167,0.945783661,0.9457836637
0.25,0.9489846194,0.9779276184,0.9639235926,0.945290322,0.9462184905,0.9483033538,0.9483921673,0.9490365833,0.9490344695,0.9489842254,0.9489842275
0.26,0.9520903416,0.982686204,0.9682023849,0.9480908237,0.9490497962,0.9513430989,0.9514340881,0.9521485626,0.9521464714,0.9520898848,0.9520898863
0.27,0.9551008556,0.9873968756,0.9724342755,0.9507793867,0.9517688357,0.9542831667,0.9543762137,0.9551659063,0.9551638492,0.9551003278,0.9551003284
0.28,0.9580158603,0.9920596334,0.9766192643,0.9533551528,0.9543747469,0.95712306,0.9572180439,0.9580883519,0.9580863409,0.9580152525,0.9580152522
0.29,0.9608350642,0.9966744773,0.9807573514,0.955817264,0.9568666678,0.9598622863,0.959959083,0.9609156484,0.9609136961,0.9608343664,0.9608343651
0.3,0.9635581854,1.001241407,0.9848485367,0.9581648619,0.9592437364,0.9625003579,0.9625988402,0.9636475563,0.9636456756,0.9635573868,0.9635573843
0.31,0.9661849516,1.005760424,0.9888928203,0.9603970885,0.9615050908,0.9650367916,0.9651368294,0.9662838478,0.9662820522,0.9661840402,0.9661840363
0.32,0.9687151001,1.010231526,0.9928902021,0.9625130855,0.9636498689,0.9674711093,0.967572569,0.9688243064,0.9688226099,0.9687140628,0.9687140573
0.33,0.9711483779,1.014654714,0.9968406823,0.9645119947,0.9656772087,0.9698028374,0.9699055826,0.9712687276,0.9712671449,0.9711472003,0.971147193
0.34,0.9734845417,1.019029989,1.000744261,0.9663929579,0.9675862483,0.9720315074,0.972135398,0.9736169188,0.9736154648,0.973483208,0.9734831988
0.35,0.9757233578,1.023357349,1.004600937,0.968155117,0.9693761256,0.9741566553,0.974261548,0.975868699,0.9758673896,0.9757218511,0.9757218396
0.36,0.9778646024,1.027636796,1.008410712,0.9697976138,0.9710459786,0.9761778219,0.9762835702,0.9780238996,0.978022751,0.9778629039,0.9778628899
0.37,0.9799080614,1.031868329,1.012173585,0.97131959,0.9725949453,0.9780945527,0.9782010068,0.9800823638,0.9800813928,0.9799061508,0.9799061341
0.38,0.9818535304,1.036051948,1.015889557,0.9727201875,0.9740221638,0.9799063981,0.9800134048,0.9820439471,0.9820431712,0.9818513857,0.9818513659
0.39,0.9837008148,1.040187653,1.019558626,0.9739985482,0.975326772,0.9816129133,0.9817203158,0.9839085172,0.9839079545,0.9836984121,0.983698389
0.4,0.98544973,1.044275445,1.023180794,0.9751538137,0.9765079079,0.9832136581,0.9833212962,0.9856759542,0.9856756234,0.9854470433,0.9854470165
0.41,0.987100101,1.048315322,1.02675606,0.976185126,0.9775647095,0.9847081972,0.9848159072,0.9873461506,0.9873460711,0.9870971022,0.9870970715
0.42,0.9886517629,1.052307286,1.030284425,0.9770916268,0.9784963149,0.9860961,0.9862037147,0.9889190114,0.9889192033,0.9886484217,0.9886483865
0.43,0.9901045603,1.056251335,1.033765888,0.9778724579,0.979301862,0.9873769406,0.9874842892,0.9903944544,0.9903949383,0.9901008439,0.990100804
0.44,0.9914583482,1.060147471,1.037200449,0.9785267612,0.9799804888,0.988550298,0.9886572061,0.9917724098,0.9917732071,0.9914542212,0.9914541761
0.45,0.992712991,1.063995693,1.040588108,0.9790536785,0.9805313333,0.9896157559,0.9897220455,0.9930528208,0.9930539535,0.9927084153,0.9927083646
0.46,0.9938683634,1.067796001,1.043928865,0.9794523515,0.9809535336,0.9905729028,0.990678392,0.9942356433,0.9942371344,0.9938632979,0.993863241
0.47,0.9949243498,1.071548395,1.047222721,0.9797219222,0.9812462276,0.9914213318,0.9915258352,0.9953208464,0.9953227194,0.9949187502,0.9949186868
0.48,0.9958808445,1.075252876,1.050469675,0.9798615322,0.9814085533,0.9921606411,0.9922639694,0.9963084119,0.9963106912,0.9958746635,0.995874593
0.49,0.996737752,1.078909442,1.053669727,0.9798703235,0.9814396488,0.9927904333,0.9928923936,0.9971983352,0.9972010457,0.9967309386,0.9967308603
0.5,0.9974949866,1.082518095,1.056822878,0.9797474378,0.9813386519,0.993310316,0.9934107113,0.9979906244,0.997993792,0.997487486,0.9974873995
0.51,0.9981524725,1.086078834,1.059929126,0.9794920169,0.9811047008,0.9937199014,0.9938185311,0.9986853012,0.9986889526,0.9981442261,0.9981441307
0.52,0.998710144,1.089591658,1.062988473,0.9791032027,0.9807369335,0.9940188067,0.9941154661,0.9992824008,0.9992865634,0.9987010891,0.9987009841
0.53,0.9991679453,1.093056569,1.066000919,0.978580137,0.9802344878,0.9942066536,0.9943011341,0.9997819714,0.9997866736,0.9991580146,0.9991578994
0.54,0.9995258306,1.096473566,1.068966462,0.9779219615,0.9795965019,0.9942830687,0.9943751578,1.000184075,1.000189346,0.9995149525,0.9995148263
0.55,0.9997837642,1.09984265,1.071885104,0.9771278182,0.9788221137,0.9942476833,0.9943371645,1.000488788,1.000494658,0.9997718618,0.9997717238
0.56,0.9999417202,1.103163819,1.074756844,0.9761968487,0.9779104612,0.9941001337,0.9941867862,1.000696199,1.000702698,0.9999287117,0.9999285612
0.57,0.9999996829,1.106437074,1.077581682,0.9751281949,0.9768606825,0.9938400606,0.9939236598,1.000806412,1.000813573,0.9999854809,0.9999853169
0.58,0.9999576465,1.109662416,1.080359619,0.9739209987,0.9756719154,0.9934671096,0.9935474268,1.000819544,1.000827398,0.9999421578,0.9999419796
0.59,0.9998156151,1.112839844,1.083090654,0.9725744018,0.9743432981,0.9929809313,0.9930577334,1.000735726,1.000744308,0.9997987406,0.9997985471
0.6,0.999573603,1.115969358,1.085774787,0.971087546,0.9728739686,0.9923811807,0.9924542306,1.000555103,1.000564447,0.999555237,0.9995550273
0.61,0.9992316344,1.119050958,1.088412018,0.9694595732,0.9712630647,0.9916675178,0.9917365741,1.000277835,1.000287977,0.9992116647,0.9992114377
0.62,0.9987897435,1.122084644,1.091002348,0.9676896252,0.9695097246,0.9908396073,0.9909044243,0.9999040957,0.999915071,0.9987680505,0.9987678052
0.63,0.9982479744,1.125070416,1.093545776,0.9657768438,0.9676130862,0.9898971186,0.9899574463,0.9994340725,0.9994459193,0.9982244314,0.9982241665
0.64,0.9976063813,1.128008274,1.096042302,0.9637203707,0.9655722875,0.9888397261,0.9888953102,0.9988679682,0.9988807251,0.9975808536,0.9975805681
0.65,0.9968650285,1.130898219,1.098491926,0.9615193479,0.9633864666,0.9876671085,0.9877176904,0.9982059999,0.9982197062,0.9968373732,0.9968370656
0.66,0.9960239899,1.133740249,1.100894649,0.9591729171,0.9610547613,0.9863789498,0.9864242663,0.9974483989,0.9974630953,0.9959940555,0.9959937247
0.67,0.9950833498,1.136534366,1.10325047,0.9566802201,0.9585763098,0.9849749384,0.985014722,0.9965954117,0.9966111397,0.9950509757,0.9950506203
0.68,0.9940432022,1.139280569,1.105559389,0.9540403987,0.9559502501,0.9834547676,0.9834887464,0.9956472992,0.9956641016,0.9940082183,0.9940078368
0.69,0.9929036511,1.141978858,1.107821406,0.9512525948,0.95317572,0.9818181355,0.9818460328,0.9946043374,0.994622258,0.9928658773,0.9928654682
0.7,0.9916648105,1.144629233,1.110036522,0.9483159502,0.9502518577,0.9800647449,0.9800862796,0.9934668171,0.9934859007,0.9916240564,0.9916236181
0.71,0.9903268042,1.147231694,1.112204736,0.9452296067,0.9471778011,0.9781943033,0.9782091897,0.9922350441,0.9922553369,0.9902828683,0.9902823993
0.72,0.988889766,1.149786242,1.114326048,0.941992706,0.9439526882,0.9762065231,0.976214471,0.9909093395,0.9909308887,0.9888424356,0.988841934
0.73,0.9873538397,1.152292875,1.116400459,0.93860439,0.940575657,0.9741011213,0.9741018357,0.9894900395,0.9895128934,0.9873028898,0.987302354
0.74,0.9857191788,1.154751595,1.118427967,0.9350638006,0.9370458456,0.97187782,0.9718710011,0.9879774956,0.9880017038,0.985664372,0.9856638001
0.75,0.9839859469,1.157162401,1.120408574,0.9313700795,0.9333623919,0.9695363456,0.969521689,0.9863720746,0.986397688,0.9839270327,0.9839264227
0.76,0.9821543171,1.159525292,1.122342279,0.9275223685,0.9295244339,0.9670764296,0.9670536261,0.9846741589,0.9847012295,0.9820910314,0.9820903812
0.77,0.9802244728,1.16184027,1.124229083,0.9235198094,0.9255311097,0.9644978081,0.9644665438,0.9828841465,0.9829127276,0.9801565369,0.9801558445
0.78,0.9781966068,1.164107335,1.126068985,0.9193615441,0.9213815571,0.9618002222,0.9617601781,0.9810024508,0.9810325969,0.9781237273,0.9781229905
0.79,0.976070922,1.166326485,1.127861985,0.9150467144,0.9170749143,0.9589834173,0.9589342698,0.9790295012,0.9790612682,0.9759927897,0.9759920062
0.8,0.9738476309,1.168497721,1.129608083,0.9105744621,0.9126103192,0.9560471441,0.9559885644,0.9769657428,0.9769991877,0.9737639204,0.9737630878
0.81,0.9715269558,1.170621044,1.131307279,0.905943929,0.9079869099,0.9529911578,0.9529228123,0.9748116364,0.9748468179,0.9714373247,0.9714364405
0.82,0.9691091289,1.172696452,1.132959574,0.9011542569,0.9032038242,0.9498152182,0.9497367684,0.9725676592,0.9726046369,0.9690132169,0.9690122786
0.83,0.9665943918,1.174723947,1.134564967,0.8962045876,0.8982602003,0.9465190903,0.9464301924,0.9702343041,0.9702731394,0.9664918203,0.9664908251
0.84,0.9639829962,1.176703528,1.136123459,0.8910940629,0.8931551761,0.9431025433,0.9430028488,0.9678120804,0.9678528358,0.9638733671,0.9638723122
0.85,0.961275203,1.178635195,1.137635048,0.8858218247,0.8878878896,0.9395653518,0.9394545067,0.9653015135,0.9653442531,0.9611580983,0.9611569809
0.86,0.9584712831,1.180518948,1.139099736,0.8803870147,0.8824574789,0.9359072946,0.9357849401,0.9627031452,0.9627479344,0.9583462637,0.9583450808
0.87,0.9555715169,1.182354787,1.140517522,0.8747887748,0.8768630819,0.9321281556,0.9319939276,0.9600175338,0.9600644395,0.955438122,0.9554368704
0.88,0.9525761943,1.184142713,1.141888406,0.8690262467,0.8711038366,0.9282277234,0.9280812525,0.9572452539,0.9572943445,0.9524339403,0.9524326168
0.89,0.9494856149,1.185882724,1.143212389,0.8630985724,0.865178881,0.9242057913,0.9240467029,0.9543868969,0.9544382422,0.9493339947,0.9493325959
0.9,0.9463000877,1.187574822,1.14448947,0.8570048936,0.8590873531,0.9200621574,0.9198900717,0.9514430707,0.9514967422,0.9461385697,0.9461370921
0.91,0.9430199313,1.189219006,1.145719649,0.850744352,0.852828391,0.9157966245,0.9156111564,0.9484144002,0.9484704708,0.9428479581,0.9428463981
0.92,0.9396454737,1.190815276,1.146902926,0.8443160896,0.8464011326,0.9114090004,0.9112097592,0.9453015269,0.9453600711,0.9394624615,0.9394608154
0.93,0.9361770523,1.192363632,1.148039302,0.8377192482,0.8398047159,0.9068990972,0.9066856872,0.9421051095,0.9421662032,0.9359823898,0.9359806535
0.94,0.932615014,1.193864074,1.149128776,0.8309529694,0.8330382789,0.9022667323,0.9020387521,0.9388258234,0.9388895444,0.932408061,0.9324062306
0.95,0.928959715,1.195316602,1.150171348,0.8240163953,0.8261009597,0.8975117276,0.8972687704,0.9354643614,0.935530789,0.9287398015,0.9287378729
0.96,0.9252115208,1.196721217,1.151167018,0.8169086675,0.8189918962,0.8926339097,0.8923755631,0.9320214334,0.9320906486,0.9249779461,0.9249759148
0.97,0.9213708062,1.198077917,1.152115787,0.8096289279,0.8117102264,0.88763311,0.8873589563,0.9284977666,0.9285698519,0.9211228372,0.9211206988
0.98,0.9174379553,1.199386704,1.153017654,0.8021763183,0.8042550883,0.8825091649,0.8822187806,0.9248941055,0.9249691452,0.9171748258,0.9171725756
0.99,0.9134133613,1.200647577,1.153872619,0.7945499805,0.7966256199,0.8772619152,0.8769548713,0.9212112121,0.9212892923,0.9131342704,0.9131319036
1.0,0.9092974268,1.201860536,1.154680682,0.7867490563,0.7888209593,0.8718912067,0.8715670686,0.917449866,0.9175310745,0.9090015377,0.9089990493

